Graph Convolutional Embeddings for Recommender Systems

Modern recommender systems (RS) work by processing a number of signals that can be inferred from large sets of user-item interaction data. The main signal to analyze stems from the raw matrix that represents interactions. However, we can increase the performance of RS by considering other kinds of signals like the context of interactions, which could be, for example, the time or date of the interaction, the user location, or sequential data corresponding to the historical interactions of the user with the system. These complex, context-based interaction signals are characterized by a rich relational structure that can be represented by a multi-partite graph. Graph Convolutional Networks (GCNs) have been used successfully in collaborative filtering with simple user-item interaction data. In this work, we generalize the use of GCNs for N-partite graphs by considering N multiple context dimensions and propose a simple way for their seamless integration in modern deep learning RS architectures. More specifically, we define a graph convolutional embedding layer for N-partite graphs that processes user-item-context interactions, and constructs node embeddings by leveraging their relational structure. Experiments on several datasets from recommender systems to drug re-purposing show the benefits of the introduced GCN embedding layer by measuring the performance of different context-enriched tasks.

==> figures/data/books/1_1_fm.txt <==
SPLITTING DATASET INTO TRAIN, VAL AND TEST
Sampling random data for validation and val ranking set...
708 examples deleted because they do not have at least  20 pos examples
False
epoch:0/301: HR@10 = 0.0065, NDCG@10 = 0.0035 || HR@20 = 0.0124, NDCG@20 = 0.0050
epoch:10/301: HR@10 = 0.0187, NDCG@10 = 0.0105 || HR@20 = 0.0291, NDCG@20 = 0.0131
epoch:20/301: HR@10 = 0.0217, NDCG@10 = 0.0115 || HR@20 = 0.0337, NDCG@20 = 0.0145
epoch:30/301: HR@10 = 0.0227, NDCG@10 = 0.0120 || HR@20 = 0.0356, NDCG@20 = 0.0152
epoch:40/301: HR@10 = 0.0232, NDCG@10 = 0.0126 || HR@20 = 0.0349, NDCG@20 = 0.0155
epoch:50/301: HR@10 = 0.0253, NDCG@10 = 0.0128 || HR@20 = 0.0396, NDCG@20 = 0.0164
epoch:60/301: HR@10 = 0.0251, NDCG@10 = 0.0141 || HR@20 = 0.0387, NDCG@20 = 0.0175
epoch:70/301: HR@10 = 0.0253, NDCG@10 = 0.0134 || HR@20 = 0.0385, NDCG@20 = 0.0167
epoch:80/301: HR@10 = 0.0257, NDCG@10 = 0.0134 || HR@20 = 0.0390, NDCG@20 = 0.0168
epoch:90/301: HR@10 = 0.0251, NDCG@10 = 0.0133 || HR@20 = 0.0402, NDCG@20 = 0.0170
epoch:100/301: HR@10 = 0.0244, NDCG@10 = 0.0126 || HR@20 = 0.0381, NDCG@20 = 0.0161
epoch:110/301: HR@10 = 0.0261, NDCG@10 = 0.0136 || HR@20 = 0.0379, NDCG@20 = 0.0166
epoch:120/301: HR@10 = 0.0263, NDCG@10 = 0.0138 || HR@20 = 0.0398, NDCG@20 = 0.0172
epoch:130/301: HR@10 = 0.0248, NDCG@10 = 0.0124 || HR@20 = 0.0379, NDCG@20 = 0.0158
epoch:140/301: HR@10 = 0.0232, NDCG@10 = 0.0122 || HR@20 = 0.0398, NDCG@20 = 0.0163
epoch:150/301: HR@10 = 0.0230, NDCG@10 = 0.0125 || HR@20 = 0.0375, NDCG@20 = 0.0161
epoch:160/301: HR@10 = 0.0242, NDCG@10 = 0.0134 || HR@20 = 0.0387, NDCG@20 = 0.0170
epoch:170/301: HR@10 = 0.0255, NDCG@10 = 0.0135 || HR@20 = 0.0385, NDCG@20 = 0.0167
epoch:180/301: HR@10 = 0.0249, NDCG@10 = 0.0130 || HR@20 = 0.0373, NDCG@20 = 0.0161
epoch:190/301: HR@10 = 0.0246, NDCG@10 = 0.0130 || HR@20 = 0.0360, NDCG@20 = 0.0158
epoch:200/301: HR@10 = 0.0253, NDCG@10 = 0.0131 || HR@20 = 0.0371, NDCG@20 = 0.0161
epoch:210/301: HR@10 = 0.0255, NDCG@10 = 0.0138 || HR@20 = 0.0379, NDCG@20 = 0.0169
epoch:220/301: HR@10 = 0.0270, NDCG@10 = 0.0141 || HR@20 = 0.0390, NDCG@20 = 0.0172
epoch:230/301: HR@10 = 0.0257, NDCG@10 = 0.0136 || HR@20 = 0.0381, NDCG@20 = 0.0168
epoch:240/301: HR@10 = 0.0267, NDCG@10 = 0.0140 || HR@20 = 0.0388, NDCG@20 = 0.0171
epoch:250/301: HR@10 = 0.0257, NDCG@10 = 0.0133 || HR@20 = 0.0377, NDCG@20 = 0.0164
epoch:260/301: HR@10 = 0.0269, NDCG@10 = 0.0136 || HR@20 = 0.0402, NDCG@20 = 0.0169
epoch:270/301: HR@10 = 0.0249, NDCG@10 = 0.0136 || HR@20 = 0.0394, NDCG@20 = 0.0172
epoch:280/301: HR@10 = 0.0246, NDCG@10 = 0.0132 || HR@20 = 0.0406, NDCG@20 = 0.0172
epoch:290/301: HR@10 = 0.0238, NDCG@10 = 0.0123 || HR@20 = 0.0385, NDCG@20 = 0.0161
epoch:300/301: HR@10 = 0.0244, NDCG@10 = 0.0131 || HR@20 = 0.0392, NDCG@20 = 0.0168
-------------------
BEST EPOCH: 220 : HR@10 = 0.0270, NDCG@10 = 0.0141 || HR@20 = 0.0390, NDCG@20 = 0.0172
-------------------
-------------------
The TOTAL time elapse is: 01: 21: 33


==> figures/data/books/1_2_gfm.txt <==
SPLITTING DATASET INTO TRAIN, VAL AND TEST
Sampling random data for validation and val ranking set...
708 examples deleted because they do not have at least  20 pos examples
Symmetric normalization
False
DROPOUT IS 0
epoch:0/301: HR@10 = 0.0219, NDCG@10 = 0.0096 || HR@20 = 0.0394, NDCG@20 = 0.0141
epoch:10/301: HR@10 = 0.0596, NDCG@10 = 0.0321 || HR@20 = 0.0903, NDCG@20 = 0.0399
epoch:20/301: HR@10 = 0.0615, NDCG@10 = 0.0335 || HR@20 = 0.0952, NDCG@20 = 0.0420
epoch:30/301: HR@10 = 0.0604, NDCG@10 = 0.0330 || HR@20 = 0.0962, NDCG@20 = 0.0421
epoch:40/301: HR@10 = 0.0627, NDCG@10 = 0.0334 || HR@20 = 0.0910, NDCG@20 = 0.0405
epoch:50/301: HR@10 = 0.0560, NDCG@10 = 0.0309 || HR@20 = 0.0882, NDCG@20 = 0.0389
epoch:60/301: HR@10 = 0.0566, NDCG@10 = 0.0299 || HR@20 = 0.0884, NDCG@20 = 0.0379
epoch:70/301: HR@10 = 0.0524, NDCG@10 = 0.0284 || HR@20 = 0.0853, NDCG@20 = 0.0367
epoch:80/301: HR@10 = 0.0516, NDCG@10 = 0.0289 || HR@20 = 0.0819, NDCG@20 = 0.0365
epoch:90/301: HR@10 = 0.0508, NDCG@10 = 0.0289 || HR@20 = 0.0819, NDCG@20 = 0.0366
epoch:100/301: HR@10 = 0.0524, NDCG@10 = 0.0287 || HR@20 = 0.0796, NDCG@20 = 0.0355
epoch:110/301: HR@10 = 0.0545, NDCG@10 = 0.0296 || HR@20 = 0.0838, NDCG@20 = 0.0369
epoch:120/301: HR@10 = 0.0533, NDCG@10 = 0.0294 || HR@20 = 0.0813, NDCG@20 = 0.0364
epoch:130/301: HR@10 = 0.0501, NDCG@10 = 0.0273 || HR@20 = 0.0796, NDCG@20 = 0.0348
epoch:140/301: HR@10 = 0.0520, NDCG@10 = 0.0279 || HR@20 = 0.0821, NDCG@20 = 0.0355
epoch:150/301: HR@10 = 0.0531, NDCG@10 = 0.0289 || HR@20 = 0.0838, NDCG@20 = 0.0365
epoch:160/301: HR@10 = 0.0556, NDCG@10 = 0.0292 || HR@20 = 0.0794, NDCG@20 = 0.0352
epoch:170/301: HR@10 = 0.0524, NDCG@10 = 0.0282 || HR@20 = 0.0794, NDCG@20 = 0.0349
epoch:180/301: HR@10 = 0.0516, NDCG@10 = 0.0274 || HR@20 = 0.0817, NDCG@20 = 0.0350
epoch:190/301: HR@10 = 0.0508, NDCG@10 = 0.0271 || HR@20 = 0.0825, NDCG@20 = 0.0351
epoch:200/301: HR@10 = 0.0482, NDCG@10 = 0.0261 || HR@20 = 0.0790, NDCG@20 = 0.0339
epoch:210/301: HR@10 = 0.0512, NDCG@10 = 0.0269 || HR@20 = 0.0798, NDCG@20 = 0.0341
epoch:220/301: HR@10 = 0.0484, NDCG@10 = 0.0257 || HR@20 = 0.0785, NDCG@20 = 0.0332
epoch:230/301: HR@10 = 0.0528, NDCG@10 = 0.0280 || HR@20 = 0.0819, NDCG@20 = 0.0353
epoch:240/301: HR@10 = 0.0518, NDCG@10 = 0.0259 || HR@20 = 0.0790, NDCG@20 = 0.0327
epoch:250/301: HR@10 = 0.0510, NDCG@10 = 0.0267 || HR@20 = 0.0779, NDCG@20 = 0.0334
epoch:260/301: HR@10 = 0.0472, NDCG@10 = 0.0249 || HR@20 = 0.0754, NDCG@20 = 0.0321
epoch:270/301: HR@10 = 0.0507, NDCG@10 = 0.0268 || HR@20 = 0.0775, NDCG@20 = 0.0336
epoch:280/301: HR@10 = 0.0529, NDCG@10 = 0.0259 || HR@20 = 0.0813, NDCG@20 = 0.0330
epoch:290/301: HR@10 = 0.0488, NDCG@10 = 0.0260 || HR@20 = 0.0792, NDCG@20 = 0.0336
epoch:300/301: HR@10 = 0.0497, NDCG@10 = 0.0258 || HR@20 = 0.0785, NDCG@20 = 0.0331
-------------------
BEST EPOCH: 40 : HR@10 = 0.0627, NDCG@10 = 0.0334 || HR@20 = 0.0910, NDCG@20 = 0.0405
-------------------
-------------------
The TOTAL time elapse is: 07: 53: 31


==> figures/data/books/1_3_gfm_multihop2.txt <==
SPLITTING DATASET INTO TRAIN, VAL AND TEST
Sampling random data for validation and val ranking set...
708 examples deleted because they do not have at least  20 pos examples
Symmetric normalization
MULTI-HOP EXPERIMENT: 2
False
DROPOUT IS 0
epoch:0/301: HR@10 = 0.0141, NDCG@10 = 0.0067 || HR@20 = 0.0282, NDCG@20 = 0.0102
epoch:10/301: HR@10 = 0.0533, NDCG@10 = 0.0292 || HR@20 = 0.0876, NDCG@20 = 0.0378
epoch:20/301: HR@10 = 0.0670, NDCG@10 = 0.0355 || HR@20 = 0.1028, NDCG@20 = 0.0445
epoch:30/301: HR@10 = 0.0697, NDCG@10 = 0.0376 || HR@20 = 0.1063, NDCG@20 = 0.0468
epoch:40/301: HR@10 = 0.0764, NDCG@10 = 0.0409 || HR@20 = 0.1118, NDCG@20 = 0.0497
epoch:50/301: HR@10 = 0.0754, NDCG@10 = 0.0409 || HR@20 = 0.1162, NDCG@20 = 0.0512
epoch:60/301: HR@10 = 0.0756, NDCG@10 = 0.0421 || HR@20 = 0.1175, NDCG@20 = 0.0525
epoch:70/301: HR@10 = 0.0758, NDCG@10 = 0.0416 || HR@20 = 0.1173, NDCG@20 = 0.0520
epoch:80/301: HR@10 = 0.0800, NDCG@10 = 0.0442 || HR@20 = 0.1232, NDCG@20 = 0.0551
epoch:90/301: HR@10 = 0.0754, NDCG@10 = 0.0415 || HR@20 = 0.1198, NDCG@20 = 0.0527
epoch:100/301: HR@10 = 0.0802, NDCG@10 = 0.0430 || HR@20 = 0.1192, NDCG@20 = 0.0528
epoch:110/301: HR@10 = 0.0811, NDCG@10 = 0.0444 || HR@20 = 0.1240, NDCG@20 = 0.0551
epoch:120/301: HR@10 = 0.0788, NDCG@10 = 0.0437 || HR@20 = 0.1186, NDCG@20 = 0.0536
epoch:130/301: HR@10 = 0.0815, NDCG@10 = 0.0465 || HR@20 = 0.1192, NDCG@20 = 0.0559
epoch:140/301: HR@10 = 0.0817, NDCG@10 = 0.0464 || HR@20 = 0.1238, NDCG@20 = 0.0570
epoch:150/301: HR@10 = 0.0787, NDCG@10 = 0.0441 || HR@20 = 0.1204, NDCG@20 = 0.0546
epoch:160/301: HR@10 = 0.0758, NDCG@10 = 0.0428 || HR@20 = 0.1196, NDCG@20 = 0.0536
epoch:170/301: HR@10 = 0.0775, NDCG@10 = 0.0445 || HR@20 = 0.1225, NDCG@20 = 0.0557
epoch:180/301: HR@10 = 0.0807, NDCG@10 = 0.0453 || HR@20 = 0.1200, NDCG@20 = 0.0550
epoch:190/301: HR@10 = 0.0792, NDCG@10 = 0.0439 || HR@20 = 0.1213, NDCG@20 = 0.0545
epoch:200/301: HR@10 = 0.0828, NDCG@10 = 0.0471 || HR@20 = 0.1223, NDCG@20 = 0.0571
epoch:210/301: HR@10 = 0.0806, NDCG@10 = 0.0451 || HR@20 = 0.1219, NDCG@20 = 0.0555
epoch:220/301: HR@10 = 0.0821, NDCG@10 = 0.0460 || HR@20 = 0.1204, NDCG@20 = 0.0557
epoch:230/301: HR@10 = 0.0827, NDCG@10 = 0.0463 || HR@20 = 0.1280, NDCG@20 = 0.0576
epoch:240/301: HR@10 = 0.0787, NDCG@10 = 0.0443 || HR@20 = 0.1205, NDCG@20 = 0.0548
epoch:250/301: HR@10 = 0.0817, NDCG@10 = 0.0454 || HR@20 = 0.1196, NDCG@20 = 0.0549
epoch:260/301: HR@10 = 0.0796, NDCG@10 = 0.0447 || HR@20 = 0.1266, NDCG@20 = 0.0565
epoch:270/301: HR@10 = 0.0796, NDCG@10 = 0.0444 || HR@20 = 0.1236, NDCG@20 = 0.0554
epoch:280/301: HR@10 = 0.0769, NDCG@10 = 0.0435 || HR@20 = 0.1251, NDCG@20 = 0.0556
epoch:290/301: HR@10 = 0.0806, NDCG@10 = 0.0438 || HR@20 = 0.1230, NDCG@20 = 0.0544
epoch:300/301: HR@10 = 0.0743, NDCG@10 = 0.0423 || HR@20 = 0.1207, NDCG@20 = 0.0541
-------------------
BEST EPOCH: 200 : HR@10 = 0.0828, NDCG@10 = 0.0471 || HR@20 = 0.1223, NDCG@20 = 0.0571
-------------------
-------------------
The TOTAL time elapse is: 07: 39: 58


==> figures/data/books/2_1_nfm.txt <==
SPLITTING DATASET INTO TRAIN, VAL AND TEST
Sampling random data for validation and val ranking set...
708 examples deleted because they do not have at least  20 pos examples
False
epoch:0/301: HR@10 = 0.0114, NDCG@10 = 0.0048 || HR@20 = 0.0177, NDCG@20 = 0.0064
epoch:10/301: HR@10 = 0.0257, NDCG@10 = 0.0136 || HR@20 = 0.0432, NDCG@20 = 0.0180
epoch:20/301: HR@10 = 0.0255, NDCG@10 = 0.0135 || HR@20 = 0.0430, NDCG@20 = 0.0179
epoch:30/301: HR@10 = 0.0251, NDCG@10 = 0.0132 || HR@20 = 0.0390, NDCG@20 = 0.0167
epoch:40/301: HR@10 = 0.0236, NDCG@10 = 0.0126 || HR@20 = 0.0394, NDCG@20 = 0.0166
epoch:50/301: HR@10 = 0.0255, NDCG@10 = 0.0136 || HR@20 = 0.0400, NDCG@20 = 0.0173
epoch:60/301: HR@10 = 0.0223, NDCG@10 = 0.0121 || HR@20 = 0.0341, NDCG@20 = 0.0150
epoch:70/301: HR@10 = 0.0248, NDCG@10 = 0.0127 || HR@20 = 0.0409, NDCG@20 = 0.0168
epoch:80/301: HR@10 = 0.0240, NDCG@10 = 0.0125 || HR@20 = 0.0347, NDCG@20 = 0.0152
epoch:90/301: HR@10 = 0.0206, NDCG@10 = 0.0103 || HR@20 = 0.0322, NDCG@20 = 0.0133
epoch:100/301: HR@10 = 0.0217, NDCG@10 = 0.0106 || HR@20 = 0.0322, NDCG@20 = 0.0133
epoch:110/301: HR@10 = 0.0206, NDCG@10 = 0.0099 || HR@20 = 0.0333, NDCG@20 = 0.0132
epoch:120/301: HR@10 = 0.0192, NDCG@10 = 0.0096 || HR@20 = 0.0328, NDCG@20 = 0.0130
epoch:130/301: HR@10 = 0.0164, NDCG@10 = 0.0081 || HR@20 = 0.0297, NDCG@20 = 0.0114
epoch:140/301: HR@10 = 0.0158, NDCG@10 = 0.0080 || HR@20 = 0.0297, NDCG@20 = 0.0115
epoch:150/301: HR@10 = 0.0177, NDCG@10 = 0.0089 || HR@20 = 0.0289, NDCG@20 = 0.0117
epoch:160/301: HR@10 = 0.0185, NDCG@10 = 0.0092 || HR@20 = 0.0293, NDCG@20 = 0.0120
epoch:170/301: HR@10 = 0.0179, NDCG@10 = 0.0087 || HR@20 = 0.0316, NDCG@20 = 0.0121
epoch:180/301: HR@10 = 0.0158, NDCG@10 = 0.0083 || HR@20 = 0.0261, NDCG@20 = 0.0108
epoch:190/301: HR@10 = 0.0137, NDCG@10 = 0.0067 || HR@20 = 0.0255, NDCG@20 = 0.0097
epoch:200/301: HR@10 = 0.0164, NDCG@10 = 0.0079 || HR@20 = 0.0278, NDCG@20 = 0.0108
epoch:210/301: HR@10 = 0.0164, NDCG@10 = 0.0080 || HR@20 = 0.0297, NDCG@20 = 0.0114
epoch:220/301: HR@10 = 0.0156, NDCG@10 = 0.0070 || HR@20 = 0.0265, NDCG@20 = 0.0098
epoch:230/301: HR@10 = 0.0122, NDCG@10 = 0.0057 || HR@20 = 0.0248, NDCG@20 = 0.0088
epoch:240/301: HR@10 = 0.0156, NDCG@10 = 0.0071 || HR@20 = 0.0261, NDCG@20 = 0.0097
epoch:250/301: HR@10 = 0.0143, NDCG@10 = 0.0066 || HR@20 = 0.0253, NDCG@20 = 0.0094
epoch:260/301: HR@10 = 0.0150, NDCG@10 = 0.0066 || HR@20 = 0.0267, NDCG@20 = 0.0095
epoch:270/301: HR@10 = 0.0139, NDCG@10 = 0.0065 || HR@20 = 0.0269, NDCG@20 = 0.0098
epoch:280/301: HR@10 = 0.0137, NDCG@10 = 0.0062 || HR@20 = 0.0238, NDCG@20 = 0.0088
epoch:290/301: HR@10 = 0.0145, NDCG@10 = 0.0065 || HR@20 = 0.0244, NDCG@20 = 0.0090
epoch:300/301: HR@10 = 0.0137, NDCG@10 = 0.0062 || HR@20 = 0.0257, NDCG@20 = 0.0092
-------------------
BEST EPOCH: 10 : HR@10 = 0.0257, NDCG@10 = 0.0136 || HR@20 = 0.0432, NDCG@20 = 0.0180
-------------------
-------------------
The TOTAL time elapse is: 01: 44: 02


==> figures/data/books/2_2_gnfm.txt <==
SPLITTING DATASET INTO TRAIN, VAL AND TEST
Sampling random data for validation and val ranking set...
708 examples deleted because they do not have at least  20 pos examples
Symmetric normalization
False
epoch:0/301: HR@10 = 0.0402, NDCG@10 = 0.0223 || HR@20 = 0.0684, NDCG@20 = 0.0293
epoch:10/301: HR@10 = 0.0663, NDCG@10 = 0.0362 || HR@20 = 0.0979, NDCG@20 = 0.0441
epoch:20/301: HR@10 = 0.0581, NDCG@10 = 0.0325 || HR@20 = 0.0948, NDCG@20 = 0.0417
epoch:30/301: HR@10 = 0.0608, NDCG@10 = 0.0314 || HR@20 = 0.0966, NDCG@20 = 0.0404
epoch:40/301: HR@10 = 0.0594, NDCG@10 = 0.0305 || HR@20 = 0.0948, NDCG@20 = 0.0394
epoch:50/301: HR@10 = 0.0636, NDCG@10 = 0.0325 || HR@20 = 0.0945, NDCG@20 = 0.0402
epoch:60/301: HR@10 = 0.0566, NDCG@10 = 0.0290 || HR@20 = 0.0887, NDCG@20 = 0.0372
epoch:70/301: HR@10 = 0.0550, NDCG@10 = 0.0298 || HR@20 = 0.0901, NDCG@20 = 0.0385
epoch:80/301: HR@10 = 0.0543, NDCG@10 = 0.0293 || HR@20 = 0.0872, NDCG@20 = 0.0375
epoch:90/301: HR@10 = 0.0554, NDCG@10 = 0.0298 || HR@20 = 0.0926, NDCG@20 = 0.0391
epoch:100/301: HR@10 = 0.0554, NDCG@10 = 0.0295 || HR@20 = 0.0897, NDCG@20 = 0.0381
epoch:110/301: HR@10 = 0.0543, NDCG@10 = 0.0285 || HR@20 = 0.0870, NDCG@20 = 0.0367
epoch:120/301: HR@10 = 0.0545, NDCG@10 = 0.0300 || HR@20 = 0.0872, NDCG@20 = 0.0382
epoch:130/301: HR@10 = 0.0508, NDCG@10 = 0.0277 || HR@20 = 0.0832, NDCG@20 = 0.0357
epoch:140/301: HR@10 = 0.0524, NDCG@10 = 0.0270 || HR@20 = 0.0807, NDCG@20 = 0.0341
epoch:150/301: HR@10 = 0.0533, NDCG@10 = 0.0274 || HR@20 = 0.0855, NDCG@20 = 0.0355
epoch:160/301: HR@10 = 0.0524, NDCG@10 = 0.0276 || HR@20 = 0.0863, NDCG@20 = 0.0362
epoch:170/301: HR@10 = 0.0505, NDCG@10 = 0.0275 || HR@20 = 0.0830, NDCG@20 = 0.0356
epoch:180/301: HR@10 = 0.0533, NDCG@10 = 0.0282 || HR@20 = 0.0840, NDCG@20 = 0.0359
epoch:190/301: HR@10 = 0.0486, NDCG@10 = 0.0255 || HR@20 = 0.0876, NDCG@20 = 0.0353
epoch:200/301: HR@10 = 0.0524, NDCG@10 = 0.0275 || HR@20 = 0.0861, NDCG@20 = 0.0360
epoch:210/301: HR@10 = 0.0535, NDCG@10 = 0.0270 || HR@20 = 0.0880, NDCG@20 = 0.0356
epoch:220/301: HR@10 = 0.0516, NDCG@10 = 0.0252 || HR@20 = 0.0846, NDCG@20 = 0.0335
epoch:230/301: HR@10 = 0.0533, NDCG@10 = 0.0264 || HR@20 = 0.0832, NDCG@20 = 0.0338
epoch:240/301: HR@10 = 0.0503, NDCG@10 = 0.0252 || HR@20 = 0.0807, NDCG@20 = 0.0328
epoch:250/301: HR@10 = 0.0514, NDCG@10 = 0.0255 || HR@20 = 0.0832, NDCG@20 = 0.0335
epoch:260/301: HR@10 = 0.0543, NDCG@10 = 0.0280 || HR@20 = 0.0847, NDCG@20 = 0.0357
epoch:270/301: HR@10 = 0.0489, NDCG@10 = 0.0253 || HR@20 = 0.0811, NDCG@20 = 0.0334
epoch:280/301: HR@10 = 0.0554, NDCG@10 = 0.0281 || HR@20 = 0.0880, NDCG@20 = 0.0363
epoch:290/301: HR@10 = 0.0543, NDCG@10 = 0.0264 || HR@20 = 0.0861, NDCG@20 = 0.0344
epoch:300/301: HR@10 = 0.0533, NDCG@10 = 0.0278 || HR@20 = 0.0842, NDCG@20 = 0.0356
-------------------
BEST EPOCH: 10 : HR@10 = 0.0663, NDCG@10 = 0.0362 || HR@20 = 0.0979, NDCG@20 = 0.0441
-------------------
-------------------
The TOTAL time elapse is: 07: 47: 06


==> figures/data/books/2_3_gnfm_multihop2.txt <==
SPLITTING DATASET INTO TRAIN, VAL AND TEST
Sampling random data for validation and val ranking set...
708 examples deleted because they do not have at least  20 pos examples
Symmetric normalization
MULTI-HOP EXPERIMENT: 2
False
epoch:0/301: HR@10 = 0.0430, NDCG@10 = 0.0214 || HR@20 = 0.0699, NDCG@20 = 0.0281
epoch:10/301: HR@10 = 0.0552, NDCG@10 = 0.0294 || HR@20 = 0.0945, NDCG@20 = 0.0394
epoch:20/301: HR@10 = 0.0604, NDCG@10 = 0.0316 || HR@20 = 0.0956, NDCG@20 = 0.0404
epoch:30/301: HR@10 = 0.0724, NDCG@10 = 0.0398 || HR@20 = 0.1084, NDCG@20 = 0.0489
epoch:40/301: HR@10 = 0.0651, NDCG@10 = 0.0353 || HR@20 = 0.1030, NDCG@20 = 0.0449
epoch:50/301: HR@10 = 0.0678, NDCG@10 = 0.0350 || HR@20 = 0.1046, NDCG@20 = 0.0443
epoch:60/301: HR@10 = 0.0663, NDCG@10 = 0.0370 || HR@20 = 0.1034, NDCG@20 = 0.0464
epoch:70/301: HR@10 = 0.0638, NDCG@10 = 0.0344 || HR@20 = 0.1025, NDCG@20 = 0.0440
epoch:80/301: HR@10 = 0.0647, NDCG@10 = 0.0358 || HR@20 = 0.1026, NDCG@20 = 0.0453
epoch:90/301: HR@10 = 0.0682, NDCG@10 = 0.0350 || HR@20 = 0.1019, NDCG@20 = 0.0435
epoch:100/301: HR@10 = 0.0646, NDCG@10 = 0.0351 || HR@20 = 0.1072, NDCG@20 = 0.0458
epoch:110/301: HR@10 = 0.0653, NDCG@10 = 0.0347 || HR@20 = 0.1023, NDCG@20 = 0.0441
epoch:120/301: HR@10 = 0.0687, NDCG@10 = 0.0365 || HR@20 = 0.1057, NDCG@20 = 0.0457
epoch:130/301: HR@10 = 0.0693, NDCG@10 = 0.0377 || HR@20 = 0.1057, NDCG@20 = 0.0468
epoch:140/301: HR@10 = 0.0661, NDCG@10 = 0.0358 || HR@20 = 0.1061, NDCG@20 = 0.0458
epoch:150/301: HR@10 = 0.0623, NDCG@10 = 0.0331 || HR@20 = 0.0966, NDCG@20 = 0.0418
epoch:160/301: HR@10 = 0.0600, NDCG@10 = 0.0325 || HR@20 = 0.0952, NDCG@20 = 0.0413
epoch:170/301: HR@10 = 0.0670, NDCG@10 = 0.0361 || HR@20 = 0.0994, NDCG@20 = 0.0442
epoch:180/301: HR@10 = 0.0619, NDCG@10 = 0.0332 || HR@20 = 0.0969, NDCG@20 = 0.0419
epoch:190/301: HR@10 = 0.0640, NDCG@10 = 0.0347 || HR@20 = 0.1002, NDCG@20 = 0.0437
epoch:200/301: HR@10 = 0.0611, NDCG@10 = 0.0322 || HR@20 = 0.0967, NDCG@20 = 0.0411
epoch:210/301: HR@10 = 0.0655, NDCG@10 = 0.0345 || HR@20 = 0.1038, NDCG@20 = 0.0442
epoch:220/301: HR@10 = 0.0600, NDCG@10 = 0.0323 || HR@20 = 0.0988, NDCG@20 = 0.0421
epoch:230/301: HR@10 = 0.0606, NDCG@10 = 0.0320 || HR@20 = 0.0962, NDCG@20 = 0.0410
epoch:240/301: HR@10 = 0.0608, NDCG@10 = 0.0323 || HR@20 = 0.0985, NDCG@20 = 0.0417
epoch:250/301: HR@10 = 0.0579, NDCG@10 = 0.0309 || HR@20 = 0.0918, NDCG@20 = 0.0393
epoch:260/301: HR@10 = 0.0632, NDCG@10 = 0.0322 || HR@20 = 0.1002, NDCG@20 = 0.0415
epoch:270/301: HR@10 = 0.0573, NDCG@10 = 0.0301 || HR@20 = 0.0886, NDCG@20 = 0.0380
epoch:280/301: HR@10 = 0.0613, NDCG@10 = 0.0329 || HR@20 = 0.1021, NDCG@20 = 0.0431
epoch:290/301: HR@10 = 0.0573, NDCG@10 = 0.0309 || HR@20 = 0.0950, NDCG@20 = 0.0403
epoch:300/301: HR@10 = 0.0611, NDCG@10 = 0.0316 || HR@20 = 0.0977, NDCG@20 = 0.0408
-------------------
BEST EPOCH: 30 : HR@10 = 0.0724, NDCG@10 = 0.0398 || HR@20 = 0.1084, NDCG@20 = 0.0489
-------------------
-------------------
The TOTAL time elapse is: 07: 44: 23


==> figures/data/books/3_1_dfm.txt <==
SPLITTING DATASET INTO TRAIN, VAL AND TEST
Sampling random data for validation and val ranking set...
708 examples deleted because they do not have at least  20 pos examples
False
epoch:0/301: HR@10 = 0.0274, NDCG@10 = 0.0140 || HR@20 = 0.0442, NDCG@20 = 0.0182
epoch:10/301: HR@10 = 0.0337, NDCG@10 = 0.0173 || HR@20 = 0.0550, NDCG@20 = 0.0226
epoch:20/301: HR@10 = 0.0303, NDCG@10 = 0.0164 || HR@20 = 0.0484, NDCG@20 = 0.0210
epoch:30/301: HR@10 = 0.0255, NDCG@10 = 0.0139 || HR@20 = 0.0451, NDCG@20 = 0.0189
epoch:40/301: HR@10 = 0.0272, NDCG@10 = 0.0138 || HR@20 = 0.0434, NDCG@20 = 0.0178
epoch:50/301: HR@10 = 0.0261, NDCG@10 = 0.0138 || HR@20 = 0.0442, NDCG@20 = 0.0183
epoch:60/301: HR@10 = 0.0246, NDCG@10 = 0.0133 || HR@20 = 0.0430, NDCG@20 = 0.0179
epoch:70/301: HR@10 = 0.0270, NDCG@10 = 0.0142 || HR@20 = 0.0427, NDCG@20 = 0.0181
epoch:80/301: HR@10 = 0.0270, NDCG@10 = 0.0144 || HR@20 = 0.0394, NDCG@20 = 0.0175
epoch:90/301: HR@10 = 0.0276, NDCG@10 = 0.0142 || HR@20 = 0.0409, NDCG@20 = 0.0175
epoch:100/301: HR@10 = 0.0263, NDCG@10 = 0.0139 || HR@20 = 0.0362, NDCG@20 = 0.0164
epoch:110/301: HR@10 = 0.0253, NDCG@10 = 0.0139 || HR@20 = 0.0388, NDCG@20 = 0.0172
epoch:120/301: HR@10 = 0.0244, NDCG@10 = 0.0136 || HR@20 = 0.0371, NDCG@20 = 0.0168
epoch:130/301: HR@10 = 0.0229, NDCG@10 = 0.0126 || HR@20 = 0.0352, NDCG@20 = 0.0157
epoch:140/301: HR@10 = 0.0236, NDCG@10 = 0.0132 || HR@20 = 0.0347, NDCG@20 = 0.0159
epoch:150/301: HR@10 = 0.0221, NDCG@10 = 0.0131 || HR@20 = 0.0358, NDCG@20 = 0.0166
epoch:160/301: HR@10 = 0.0240, NDCG@10 = 0.0139 || HR@20 = 0.0358, NDCG@20 = 0.0169
epoch:170/301: HR@10 = 0.0230, NDCG@10 = 0.0132 || HR@20 = 0.0360, NDCG@20 = 0.0164
epoch:180/301: HR@10 = 0.0238, NDCG@10 = 0.0137 || HR@20 = 0.0335, NDCG@20 = 0.0162
epoch:190/301: HR@10 = 0.0238, NDCG@10 = 0.0128 || HR@20 = 0.0356, NDCG@20 = 0.0157
epoch:200/301: HR@10 = 0.0240, NDCG@10 = 0.0133 || HR@20 = 0.0335, NDCG@20 = 0.0156
epoch:210/301: HR@10 = 0.0244, NDCG@10 = 0.0136 || HR@20 = 0.0366, NDCG@20 = 0.0167
epoch:220/301: HR@10 = 0.0240, NDCG@10 = 0.0129 || HR@20 = 0.0360, NDCG@20 = 0.0160
epoch:230/301: HR@10 = 0.0221, NDCG@10 = 0.0122 || HR@20 = 0.0333, NDCG@20 = 0.0150
epoch:240/301: HR@10 = 0.0238, NDCG@10 = 0.0128 || HR@20 = 0.0364, NDCG@20 = 0.0159
epoch:250/301: HR@10 = 0.0225, NDCG@10 = 0.0122 || HR@20 = 0.0350, NDCG@20 = 0.0154
epoch:260/301: HR@10 = 0.0234, NDCG@10 = 0.0119 || HR@20 = 0.0352, NDCG@20 = 0.0148
epoch:270/301: HR@10 = 0.0217, NDCG@10 = 0.0118 || HR@20 = 0.0331, NDCG@20 = 0.0146
epoch:280/301: HR@10 = 0.0230, NDCG@10 = 0.0129 || HR@20 = 0.0345, NDCG@20 = 0.0158
epoch:290/301: HR@10 = 0.0219, NDCG@10 = 0.0116 || HR@20 = 0.0326, NDCG@20 = 0.0143
epoch:300/301: HR@10 = 0.0223, NDCG@10 = 0.0124 || HR@20 = 0.0341, NDCG@20 = 0.0154
-------------------
BEST EPOCH: 10 : HR@10 = 0.0337, NDCG@10 = 0.0173 || HR@20 = 0.0550, NDCG@20 = 0.0226
-------------------
-------------------
The TOTAL time elapse is: 01: 52: 45


==> figures/data/books/3_2_gdfm.txt <==
SPLITTING DATASET INTO TRAIN, VAL AND TEST
Sampling random data for validation and val ranking set...
708 examples deleted because they do not have at least  20 pos examples
Symmetric normalization
False
epoch:0/301: HR@10 = 0.0352, NDCG@10 = 0.0197 || HR@20 = 0.0562, NDCG@20 = 0.0250
epoch:10/301: HR@10 = 0.0541, NDCG@10 = 0.0294 || HR@20 = 0.0878, NDCG@20 = 0.0377
epoch:20/301: HR@10 = 0.0659, NDCG@10 = 0.0366 || HR@20 = 0.1009, NDCG@20 = 0.0453
epoch:30/301: HR@10 = 0.0592, NDCG@10 = 0.0330 || HR@20 = 0.0986, NDCG@20 = 0.0429
epoch:40/301: HR@10 = 0.0594, NDCG@10 = 0.0332 || HR@20 = 0.0931, NDCG@20 = 0.0416
epoch:50/301: HR@10 = 0.0617, NDCG@10 = 0.0350 || HR@20 = 0.0950, NDCG@20 = 0.0434
epoch:60/301: HR@10 = 0.0581, NDCG@10 = 0.0327 || HR@20 = 0.0912, NDCG@20 = 0.0411
epoch:70/301: HR@10 = 0.0575, NDCG@10 = 0.0314 || HR@20 = 0.0880, NDCG@20 = 0.0391
epoch:80/301: HR@10 = 0.0528, NDCG@10 = 0.0295 || HR@20 = 0.0863, NDCG@20 = 0.0379
epoch:90/301: HR@10 = 0.0566, NDCG@10 = 0.0311 || HR@20 = 0.0872, NDCG@20 = 0.0388
epoch:100/301: HR@10 = 0.0571, NDCG@10 = 0.0316 || HR@20 = 0.0853, NDCG@20 = 0.0387
epoch:110/301: HR@10 = 0.0581, NDCG@10 = 0.0325 || HR@20 = 0.0847, NDCG@20 = 0.0393
epoch:120/301: HR@10 = 0.0550, NDCG@10 = 0.0305 || HR@20 = 0.0853, NDCG@20 = 0.0381
epoch:130/301: HR@10 = 0.0547, NDCG@10 = 0.0297 || HR@20 = 0.0865, NDCG@20 = 0.0377
epoch:140/301: HR@10 = 0.0547, NDCG@10 = 0.0305 || HR@20 = 0.0876, NDCG@20 = 0.0388
epoch:150/301: HR@10 = 0.0590, NDCG@10 = 0.0327 || HR@20 = 0.0895, NDCG@20 = 0.0403
epoch:160/301: HR@10 = 0.0556, NDCG@10 = 0.0312 || HR@20 = 0.0889, NDCG@20 = 0.0395
epoch:170/301: HR@10 = 0.0577, NDCG@10 = 0.0317 || HR@20 = 0.0895, NDCG@20 = 0.0398
epoch:180/301: HR@10 = 0.0541, NDCG@10 = 0.0297 || HR@20 = 0.0878, NDCG@20 = 0.0383
epoch:190/301: HR@10 = 0.0552, NDCG@10 = 0.0297 || HR@20 = 0.0847, NDCG@20 = 0.0370
epoch:200/301: HR@10 = 0.0560, NDCG@10 = 0.0294 || HR@20 = 0.0844, NDCG@20 = 0.0365
epoch:210/301: HR@10 = 0.0585, NDCG@10 = 0.0311 || HR@20 = 0.0849, NDCG@20 = 0.0377
epoch:220/301: HR@10 = 0.0562, NDCG@10 = 0.0309 || HR@20 = 0.0842, NDCG@20 = 0.0380
epoch:230/301: HR@10 = 0.0573, NDCG@10 = 0.0309 || HR@20 = 0.0857, NDCG@20 = 0.0380
epoch:240/301: HR@10 = 0.0537, NDCG@10 = 0.0279 || HR@20 = 0.0838, NDCG@20 = 0.0355
epoch:250/301: HR@10 = 0.0541, NDCG@10 = 0.0282 || HR@20 = 0.0847, NDCG@20 = 0.0358
epoch:260/301: HR@10 = 0.0560, NDCG@10 = 0.0290 || HR@20 = 0.0844, NDCG@20 = 0.0361
epoch:270/301: HR@10 = 0.0562, NDCG@10 = 0.0300 || HR@20 = 0.0868, NDCG@20 = 0.0377
epoch:280/301: HR@10 = 0.0604, NDCG@10 = 0.0306 || HR@20 = 0.0863, NDCG@20 = 0.0371
epoch:290/301: HR@10 = 0.0541, NDCG@10 = 0.0279 || HR@20 = 0.0853, NDCG@20 = 0.0358
epoch:300/301: HR@10 = 0.0522, NDCG@10 = 0.0277 || HR@20 = 0.0849, NDCG@20 = 0.0360
-------------------
BEST EPOCH: 20 : HR@10 = 0.0659, NDCG@10 = 0.0366 || HR@20 = 0.1009, NDCG@20 = 0.0453
-------------------
-------------------
The TOTAL time elapse is: 09: 05: 26


==> figures/data/books/3_3_gdfm_multihop2.txt <==
SPLITTING DATASET INTO TRAIN, VAL AND TEST
Sampling random data for validation and val ranking set...
708 examples deleted because they do not have at least  20 pos examples
Symmetric normalization
MULTI-HOP EXPERIMENT: 2
False
epoch:0/301: HR@10 = 0.0316, NDCG@10 = 0.0167 || HR@20 = 0.0524, NDCG@20 = 0.0219
epoch:10/301: HR@10 = 0.0499, NDCG@10 = 0.0259 || HR@20 = 0.0804, NDCG@20 = 0.0335
epoch:20/301: HR@10 = 0.0541, NDCG@10 = 0.0297 || HR@20 = 0.0946, NDCG@20 = 0.0399
epoch:30/301: HR@10 = 0.0604, NDCG@10 = 0.0326 || HR@20 = 0.0967, NDCG@20 = 0.0418
epoch:40/301: HR@10 = 0.0634, NDCG@10 = 0.0342 || HR@20 = 0.0946, NDCG@20 = 0.0421
epoch:50/301: HR@10 = 0.0581, NDCG@10 = 0.0320 || HR@20 = 0.0966, NDCG@20 = 0.0416
epoch:60/301: HR@10 = 0.0636, NDCG@10 = 0.0336 || HR@20 = 0.1017, NDCG@20 = 0.0432
epoch:70/301: HR@10 = 0.0678, NDCG@10 = 0.0368 || HR@20 = 0.1032, NDCG@20 = 0.0457
epoch:80/301: HR@10 = 0.0627, NDCG@10 = 0.0340 || HR@20 = 0.1004, NDCG@20 = 0.0435
epoch:90/301: HR@10 = 0.0632, NDCG@10 = 0.0346 || HR@20 = 0.1034, NDCG@20 = 0.0447
epoch:100/301: HR@10 = 0.0651, NDCG@10 = 0.0367 || HR@20 = 0.1009, NDCG@20 = 0.0457
epoch:110/301: HR@10 = 0.0668, NDCG@10 = 0.0367 || HR@20 = 0.1040, NDCG@20 = 0.0461
epoch:120/301: HR@10 = 0.0687, NDCG@10 = 0.0374 || HR@20 = 0.1086, NDCG@20 = 0.0473
epoch:130/301: HR@10 = 0.0726, NDCG@10 = 0.0393 || HR@20 = 0.1110, NDCG@20 = 0.0489
epoch:140/301: HR@10 = 0.0701, NDCG@10 = 0.0385 || HR@20 = 0.1097, NDCG@20 = 0.0485
epoch:150/301: HR@10 = 0.0726, NDCG@10 = 0.0411 || HR@20 = 0.1106, NDCG@20 = 0.0507
epoch:160/301: HR@10 = 0.0729, NDCG@10 = 0.0415 || HR@20 = 0.1097, NDCG@20 = 0.0508
epoch:170/301: HR@10 = 0.0754, NDCG@10 = 0.0413 || HR@20 = 0.1148, NDCG@20 = 0.0511
epoch:180/301: HR@10 = 0.0743, NDCG@10 = 0.0415 || HR@20 = 0.1116, NDCG@20 = 0.0508
epoch:190/301: HR@10 = 0.0748, NDCG@10 = 0.0415 || HR@20 = 0.1141, NDCG@20 = 0.0513
epoch:200/301: HR@10 = 0.0750, NDCG@10 = 0.0419 || HR@20 = 0.1146, NDCG@20 = 0.0518
epoch:210/301: HR@10 = 0.0756, NDCG@10 = 0.0425 || HR@20 = 0.1114, NDCG@20 = 0.0515
epoch:220/301: HR@10 = 0.0758, NDCG@10 = 0.0429 || HR@20 = 0.1110, NDCG@20 = 0.0518
epoch:230/301: HR@10 = 0.0762, NDCG@10 = 0.0422 || HR@20 = 0.1154, NDCG@20 = 0.0520
epoch:240/301: HR@10 = 0.0766, NDCG@10 = 0.0426 || HR@20 = 0.1156, NDCG@20 = 0.0524
epoch:250/301: HR@10 = 0.0788, NDCG@10 = 0.0435 || HR@20 = 0.1165, NDCG@20 = 0.0531
epoch:260/301: HR@10 = 0.0790, NDCG@10 = 0.0426 || HR@20 = 0.1186, NDCG@20 = 0.0526
epoch:270/301: HR@10 = 0.0739, NDCG@10 = 0.0409 || HR@20 = 0.1156, NDCG@20 = 0.0514
epoch:280/301: HR@10 = 0.0756, NDCG@10 = 0.0413 || HR@20 = 0.1146, NDCG@20 = 0.0511
epoch:290/301: HR@10 = 0.0788, NDCG@10 = 0.0433 || HR@20 = 0.1177, NDCG@20 = 0.0530
epoch:300/301: HR@10 = 0.0766, NDCG@10 = 0.0425 || HR@20 = 0.1165, NDCG@20 = 0.0526
-------------------
BEST EPOCH: 260 : HR@10 = 0.0790, NDCG@10 = 0.0426 || HR@20 = 0.1186, NDCG@20 = 0.0526
-------------------
-------------------
The TOTAL time elapse is: 08: 39: 44


==> figures/data/books/4_1_wd.txt <==
SPLITTING DATASET INTO TRAIN, VAL AND TEST
Sampling random data for validation and val ranking set...
708 examples deleted because they do not have at least  20 pos examples
False
epoch:0/301: HR@10 = 0.0278, NDCG@10 = 0.0147 || HR@20 = 0.0448, NDCG@20 = 0.0189
epoch:10/301: HR@10 = 0.0312, NDCG@10 = 0.0163 || HR@20 = 0.0526, NDCG@20 = 0.0218
epoch:20/301: HR@10 = 0.0333, NDCG@10 = 0.0179 || HR@20 = 0.0518, NDCG@20 = 0.0225
epoch:30/301: HR@10 = 0.0364, NDCG@10 = 0.0195 || HR@20 = 0.0543, NDCG@20 = 0.0240
epoch:40/301: HR@10 = 0.0310, NDCG@10 = 0.0167 || HR@20 = 0.0501, NDCG@20 = 0.0215
epoch:50/301: HR@10 = 0.0337, NDCG@10 = 0.0180 || HR@20 = 0.0537, NDCG@20 = 0.0229
epoch:60/301: HR@10 = 0.0322, NDCG@10 = 0.0169 || HR@20 = 0.0503, NDCG@20 = 0.0214
epoch:70/301: HR@10 = 0.0324, NDCG@10 = 0.0176 || HR@20 = 0.0505, NDCG@20 = 0.0221
epoch:80/301: HR@10 = 0.0301, NDCG@10 = 0.0166 || HR@20 = 0.0488, NDCG@20 = 0.0213
epoch:90/301: HR@10 = 0.0331, NDCG@10 = 0.0181 || HR@20 = 0.0520, NDCG@20 = 0.0228
epoch:100/301: HR@10 = 0.0305, NDCG@10 = 0.0160 || HR@20 = 0.0497, NDCG@20 = 0.0209
epoch:110/301: HR@10 = 0.0303, NDCG@10 = 0.0162 || HR@20 = 0.0491, NDCG@20 = 0.0209
epoch:120/301: HR@10 = 0.0320, NDCG@10 = 0.0179 || HR@20 = 0.0501, NDCG@20 = 0.0225
epoch:130/301: HR@10 = 0.0314, NDCG@10 = 0.0161 || HR@20 = 0.0497, NDCG@20 = 0.0207
epoch:140/301: HR@10 = 0.0295, NDCG@10 = 0.0166 || HR@20 = 0.0476, NDCG@20 = 0.0211
epoch:150/301: HR@10 = 0.0297, NDCG@10 = 0.0163 || HR@20 = 0.0472, NDCG@20 = 0.0208
epoch:160/301: HR@10 = 0.0270, NDCG@10 = 0.0144 || HR@20 = 0.0453, NDCG@20 = 0.0190
epoch:170/301: HR@10 = 0.0293, NDCG@10 = 0.0160 || HR@20 = 0.0476, NDCG@20 = 0.0205
epoch:180/301: HR@10 = 0.0259, NDCG@10 = 0.0142 || HR@20 = 0.0411, NDCG@20 = 0.0180
epoch:190/301: HR@10 = 0.0259, NDCG@10 = 0.0139 || HR@20 = 0.0430, NDCG@20 = 0.0183
epoch:200/301: HR@10 = 0.0263, NDCG@10 = 0.0136 || HR@20 = 0.0442, NDCG@20 = 0.0181
epoch:210/301: HR@10 = 0.0301, NDCG@10 = 0.0150 || HR@20 = 0.0455, NDCG@20 = 0.0189
epoch:220/301: HR@10 = 0.0267, NDCG@10 = 0.0144 || HR@20 = 0.0428, NDCG@20 = 0.0184
epoch:230/301: HR@10 = 0.0270, NDCG@10 = 0.0139 || HR@20 = 0.0442, NDCG@20 = 0.0182
epoch:240/301: HR@10 = 0.0263, NDCG@10 = 0.0136 || HR@20 = 0.0421, NDCG@20 = 0.0175
epoch:250/301: HR@10 = 0.0255, NDCG@10 = 0.0133 || HR@20 = 0.0408, NDCG@20 = 0.0171
epoch:260/301: HR@10 = 0.0272, NDCG@10 = 0.0138 || HR@20 = 0.0415, NDCG@20 = 0.0175
epoch:270/301: HR@10 = 0.0230, NDCG@10 = 0.0125 || HR@20 = 0.0396, NDCG@20 = 0.0166
epoch:280/301: HR@10 = 0.0244, NDCG@10 = 0.0133 || HR@20 = 0.0406, NDCG@20 = 0.0173
epoch:290/301: HR@10 = 0.0232, NDCG@10 = 0.0128 || HR@20 = 0.0398, NDCG@20 = 0.0170
epoch:300/301: HR@10 = 0.0240, NDCG@10 = 0.0121 || HR@20 = 0.0411, NDCG@20 = 0.0164
-------------------
BEST EPOCH: 30 : HR@10 = 0.0364, NDCG@10 = 0.0195 || HR@20 = 0.0543, NDCG@20 = 0.0240
-------------------
-------------------
The TOTAL time elapse is: 01: 47: 27


==> figures/data/books/4_2_gwd.txt <==
SPLITTING DATASET INTO TRAIN, VAL AND TEST
Sampling random data for validation and val ranking set...
708 examples deleted because they do not have at least  20 pos examples
Symmetric normalization
False
epoch:0/301: HR@10 = 0.0379, NDCG@10 = 0.0209 || HR@20 = 0.0585, NDCG@20 = 0.0260
epoch:10/301: HR@10 = 0.0491, NDCG@10 = 0.0261 || HR@20 = 0.0769, NDCG@20 = 0.0331
epoch:20/301: HR@10 = 0.0503, NDCG@10 = 0.0270 || HR@20 = 0.0823, NDCG@20 = 0.0351
epoch:30/301: HR@10 = 0.0489, NDCG@10 = 0.0257 || HR@20 = 0.0821, NDCG@20 = 0.0341
epoch:40/301: HR@10 = 0.0503, NDCG@10 = 0.0261 || HR@20 = 0.0846, NDCG@20 = 0.0348
epoch:50/301: HR@10 = 0.0539, NDCG@10 = 0.0275 || HR@20 = 0.0859, NDCG@20 = 0.0354
epoch:60/301: HR@10 = 0.0499, NDCG@10 = 0.0269 || HR@20 = 0.0821, NDCG@20 = 0.0350
epoch:70/301: HR@10 = 0.0514, NDCG@10 = 0.0277 || HR@20 = 0.0796, NDCG@20 = 0.0348
epoch:80/301: HR@10 = 0.0453, NDCG@10 = 0.0246 || HR@20 = 0.0773, NDCG@20 = 0.0327
epoch:90/301: HR@10 = 0.0486, NDCG@10 = 0.0259 || HR@20 = 0.0798, NDCG@20 = 0.0337
epoch:100/301: HR@10 = 0.0474, NDCG@10 = 0.0266 || HR@20 = 0.0783, NDCG@20 = 0.0343
epoch:110/301: HR@10 = 0.0503, NDCG@10 = 0.0277 || HR@20 = 0.0798, NDCG@20 = 0.0351
epoch:120/301: HR@10 = 0.0474, NDCG@10 = 0.0262 || HR@20 = 0.0771, NDCG@20 = 0.0336
epoch:130/301: HR@10 = 0.0488, NDCG@10 = 0.0263 || HR@20 = 0.0794, NDCG@20 = 0.0340
epoch:140/301: HR@10 = 0.0472, NDCG@10 = 0.0252 || HR@20 = 0.0785, NDCG@20 = 0.0331
epoch:150/301: HR@10 = 0.0470, NDCG@10 = 0.0264 || HR@20 = 0.0788, NDCG@20 = 0.0344
epoch:160/301: HR@10 = 0.0476, NDCG@10 = 0.0251 || HR@20 = 0.0775, NDCG@20 = 0.0326
epoch:170/301: HR@10 = 0.0474, NDCG@10 = 0.0256 || HR@20 = 0.0792, NDCG@20 = 0.0336
epoch:180/301: HR@10 = 0.0491, NDCG@10 = 0.0261 || HR@20 = 0.0785, NDCG@20 = 0.0334
epoch:190/301: HR@10 = 0.0478, NDCG@10 = 0.0260 || HR@20 = 0.0777, NDCG@20 = 0.0335
epoch:200/301: HR@10 = 0.0467, NDCG@10 = 0.0246 || HR@20 = 0.0743, NDCG@20 = 0.0315
epoch:210/301: HR@10 = 0.0480, NDCG@10 = 0.0258 || HR@20 = 0.0777, NDCG@20 = 0.0333
epoch:220/301: HR@10 = 0.0503, NDCG@10 = 0.0268 || HR@20 = 0.0790, NDCG@20 = 0.0340
epoch:230/301: HR@10 = 0.0440, NDCG@10 = 0.0238 || HR@20 = 0.0747, NDCG@20 = 0.0316
epoch:240/301: HR@10 = 0.0459, NDCG@10 = 0.0251 || HR@20 = 0.0777, NDCG@20 = 0.0331
epoch:250/301: HR@10 = 0.0465, NDCG@10 = 0.0254 || HR@20 = 0.0779, NDCG@20 = 0.0332
epoch:260/301: HR@10 = 0.0451, NDCG@10 = 0.0243 || HR@20 = 0.0769, NDCG@20 = 0.0323
epoch:270/301: HR@10 = 0.0442, NDCG@10 = 0.0229 || HR@20 = 0.0727, NDCG@20 = 0.0301
epoch:280/301: HR@10 = 0.0486, NDCG@10 = 0.0262 || HR@20 = 0.0766, NDCG@20 = 0.0333
epoch:290/301: HR@10 = 0.0451, NDCG@10 = 0.0237 || HR@20 = 0.0764, NDCG@20 = 0.0315
epoch:300/301: HR@10 = 0.0453, NDCG@10 = 0.0240 || HR@20 = 0.0767, NDCG@20 = 0.0320
-------------------
BEST EPOCH: 50 : HR@10 = 0.0539, NDCG@10 = 0.0275 || HR@20 = 0.0859, NDCG@20 = 0.0354
-------------------
-------------------
The TOTAL time elapse is: 07: 44: 44


==> figures/data/books/4_3_wd_multihop2.txt <==
SPLITTING DATASET INTO TRAIN, VAL AND TEST
Sampling random data for validation and val ranking set...
708 examples deleted because they do not have at least  20 pos examples
Symmetric normalization
MULTI-HOP EXPERIMENT: 2
False
epoch:0/301: HR@10 = 0.0282, NDCG@10 = 0.0146 || HR@20 = 0.0449, NDCG@20 = 0.0188
epoch:10/301: HR@10 = 0.0508, NDCG@10 = 0.0270 || HR@20 = 0.0851, NDCG@20 = 0.0356
epoch:20/301: HR@10 = 0.0518, NDCG@10 = 0.0275 || HR@20 = 0.0868, NDCG@20 = 0.0363
epoch:30/301: HR@10 = 0.0583, NDCG@10 = 0.0308 || HR@20 = 0.0901, NDCG@20 = 0.0388
epoch:40/301: HR@10 = 0.0598, NDCG@10 = 0.0316 || HR@20 = 0.0948, NDCG@20 = 0.0404
epoch:50/301: HR@10 = 0.0529, NDCG@10 = 0.0277 || HR@20 = 0.0861, NDCG@20 = 0.0361
epoch:60/301: HR@10 = 0.0569, NDCG@10 = 0.0313 || HR@20 = 0.0910, NDCG@20 = 0.0398
epoch:70/301: HR@10 = 0.0585, NDCG@10 = 0.0316 || HR@20 = 0.0929, NDCG@20 = 0.0404
epoch:80/301: HR@10 = 0.0520, NDCG@10 = 0.0284 || HR@20 = 0.0867, NDCG@20 = 0.0372
epoch:90/301: HR@10 = 0.0524, NDCG@10 = 0.0281 || HR@20 = 0.0842, NDCG@20 = 0.0361
epoch:100/301: HR@10 = 0.0558, NDCG@10 = 0.0298 || HR@20 = 0.0897, NDCG@20 = 0.0383
epoch:110/301: HR@10 = 0.0568, NDCG@10 = 0.0303 || HR@20 = 0.0882, NDCG@20 = 0.0383
epoch:120/301: HR@10 = 0.0568, NDCG@10 = 0.0298 || HR@20 = 0.0958, NDCG@20 = 0.0396
epoch:130/301: HR@10 = 0.0514, NDCG@10 = 0.0277 || HR@20 = 0.0853, NDCG@20 = 0.0362
epoch:140/301: HR@10 = 0.0526, NDCG@10 = 0.0290 || HR@20 = 0.0817, NDCG@20 = 0.0363
epoch:150/301: HR@10 = 0.0541, NDCG@10 = 0.0287 || HR@20 = 0.0823, NDCG@20 = 0.0357
epoch:160/301: HR@10 = 0.0552, NDCG@10 = 0.0296 || HR@20 = 0.0882, NDCG@20 = 0.0379
epoch:170/301: HR@10 = 0.0528, NDCG@10 = 0.0275 || HR@20 = 0.0874, NDCG@20 = 0.0362
epoch:180/301: HR@10 = 0.0470, NDCG@10 = 0.0247 || HR@20 = 0.0823, NDCG@20 = 0.0335
epoch:190/301: HR@10 = 0.0526, NDCG@10 = 0.0286 || HR@20 = 0.0849, NDCG@20 = 0.0368
epoch:200/301: HR@10 = 0.0558, NDCG@10 = 0.0301 || HR@20 = 0.0887, NDCG@20 = 0.0384
epoch:210/301: HR@10 = 0.0543, NDCG@10 = 0.0282 || HR@20 = 0.0828, NDCG@20 = 0.0354
epoch:220/301: HR@10 = 0.0543, NDCG@10 = 0.0291 || HR@20 = 0.0840, NDCG@20 = 0.0366
epoch:230/301: HR@10 = 0.0537, NDCG@10 = 0.0286 || HR@20 = 0.0847, NDCG@20 = 0.0364
epoch:240/301: HR@10 = 0.0548, NDCG@10 = 0.0282 || HR@20 = 0.0861, NDCG@20 = 0.0361
epoch:250/301: HR@10 = 0.0482, NDCG@10 = 0.0260 || HR@20 = 0.0819, NDCG@20 = 0.0345
epoch:260/301: HR@10 = 0.0516, NDCG@10 = 0.0263 || HR@20 = 0.0817, NDCG@20 = 0.0338
epoch:270/301: HR@10 = 0.0497, NDCG@10 = 0.0266 || HR@20 = 0.0827, NDCG@20 = 0.0349
epoch:280/301: HR@10 = 0.0480, NDCG@10 = 0.0251 || HR@20 = 0.0828, NDCG@20 = 0.0339
epoch:290/301: HR@10 = 0.0520, NDCG@10 = 0.0265 || HR@20 = 0.0798, NDCG@20 = 0.0334
epoch:300/301: HR@10 = 0.0467, NDCG@10 = 0.0251 || HR@20 = 0.0777, NDCG@20 = 0.0329
-------------------
BEST EPOCH: 40 : HR@10 = 0.0598, NDCG@10 = 0.0316 || HR@20 = 0.0948, NDCG@20 = 0.0404
-------------------
-------------------
The TOTAL time elapse is: 07: 42: 14


==> figures/data/movielens/1_1_fm_ML.txt <==
SPLITTING DATASET INTO TRAIN, VAL AND TEST
NOCONTEXT =  False
Sampling random data for validation and val ranking set...
-1 examples deleted because they do not have at least  3 pos examples
False
epoch:0/301: HR@10 = 0.0580, NDCG@10 = 0.0301 || HR@20 = 0.0876, NDCG@20 = 0.0376
epoch:10/301: HR@10 = 0.0520, NDCG@10 = 0.0274 || HR@20 = 0.0851, NDCG@20 = 0.0357
epoch:20/301: HR@10 = 0.0604, NDCG@10 = 0.0315 || HR@20 = 0.0992, NDCG@20 = 0.0413
epoch:30/301: HR@10 = 0.0692, NDCG@10 = 0.0352 || HR@20 = 0.1081, NDCG@20 = 0.0450
epoch:40/301: HR@10 = 0.0825, NDCG@10 = 0.0446 || HR@20 = 0.1252, NDCG@20 = 0.0553
epoch:50/301: HR@10 = 0.0927, NDCG@10 = 0.0498 || HR@20 = 0.1350, NDCG@20 = 0.0603
epoch:60/301: HR@10 = 0.0873, NDCG@10 = 0.0472 || HR@20 = 0.1320, NDCG@20 = 0.0584
epoch:70/301: HR@10 = 0.0937, NDCG@10 = 0.0505 || HR@20 = 0.1434, NDCG@20 = 0.0629
epoch:80/301: HR@10 = 0.0967, NDCG@10 = 0.0533 || HR@20 = 0.1452, NDCG@20 = 0.0655
epoch:90/301: HR@10 = 0.0980, NDCG@10 = 0.0525 || HR@20 = 0.1475, NDCG@20 = 0.0649
epoch:100/301: HR@10 = 0.0984, NDCG@10 = 0.0524 || HR@20 = 0.1464, NDCG@20 = 0.0644
epoch:110/301: HR@10 = 0.0970, NDCG@10 = 0.0517 || HR@20 = 0.1494, NDCG@20 = 0.0649
epoch:120/301: HR@10 = 0.0964, NDCG@10 = 0.0530 || HR@20 = 0.1487, NDCG@20 = 0.0661
epoch:130/301: HR@10 = 0.1000, NDCG@10 = 0.0551 || HR@20 = 0.1500, NDCG@20 = 0.0677
epoch:140/301: HR@10 = 0.1012, NDCG@10 = 0.0558 || HR@20 = 0.1522, NDCG@20 = 0.0687
epoch:150/301: HR@10 = 0.1010, NDCG@10 = 0.0550 || HR@20 = 0.1484, NDCG@20 = 0.0668
epoch:160/301: HR@10 = 0.1005, NDCG@10 = 0.0545 || HR@20 = 0.1512, NDCG@20 = 0.0672
epoch:170/301: HR@10 = 0.1027, NDCG@10 = 0.0559 || HR@20 = 0.1545, NDCG@20 = 0.0689
epoch:180/301: HR@10 = 0.1051, NDCG@10 = 0.0579 || HR@20 = 0.1533, NDCG@20 = 0.0700
epoch:190/301: HR@10 = 0.0999, NDCG@10 = 0.0543 || HR@20 = 0.1507, NDCG@20 = 0.0671
epoch:200/301: HR@10 = 0.1048, NDCG@10 = 0.0560 || HR@20 = 0.1570, NDCG@20 = 0.0691
epoch:210/301: HR@10 = 0.1048, NDCG@10 = 0.0566 || HR@20 = 0.1563, NDCG@20 = 0.0695
epoch:220/301: HR@10 = 0.1030, NDCG@10 = 0.0557 || HR@20 = 0.1545, NDCG@20 = 0.0687
epoch:230/301: HR@10 = 0.1033, NDCG@10 = 0.0571 || HR@20 = 0.1530, NDCG@20 = 0.0697
epoch:240/301: HR@10 = 0.1051, NDCG@10 = 0.0575 || HR@20 = 0.1548, NDCG@20 = 0.0699
epoch:250/301: HR@10 = 0.1050, NDCG@10 = 0.0560 || HR@20 = 0.1550, NDCG@20 = 0.0686
epoch:260/301: HR@10 = 0.1005, NDCG@10 = 0.0546 || HR@20 = 0.1535, NDCG@20 = 0.0680
epoch:270/301: HR@10 = 0.1023, NDCG@10 = 0.0552 || HR@20 = 0.1527, NDCG@20 = 0.0679
epoch:280/301: HR@10 = 0.1030, NDCG@10 = 0.0561 || HR@20 = 0.1583, NDCG@20 = 0.0700
epoch:290/301: HR@10 = 0.1040, NDCG@10 = 0.0563 || HR@20 = 0.1573, NDCG@20 = 0.0697
epoch:300/301: HR@10 = 0.1020, NDCG@10 = 0.0569 || HR@20 = 0.1558, NDCG@20 = 0.0704
-------------------
BEST EPOCH: 240 : HR@10 = 0.1051, NDCG@10 = 0.0575 || HR@20 = 0.1548, NDCG@20 = 0.0699
-------------------
-------------------
The TOTAL time elapse is: 04: 51: 46


==> figures/data/movielens/1_2_gfm_ML.txt <==
SPLITTING DATASET INTO TRAIN, VAL AND TEST
NOCONTEXT =  False
Sampling random data for validation and val ranking set...
-1 examples deleted because they do not have at least  3 pos examples
SPARSE: False
Symmetric normalization
False
DROPOUT IS 0
epoch:0/301: HR@10 = 0.1227, NDCG@10 = 0.0616 || HR@20 = 0.1923, NDCG@20 = 0.0791
epoch:10/301: HR@10 = 0.1444, NDCG@10 = 0.0844 || HR@20 = 0.2050, NDCG@20 = 0.0998
epoch:20/301: HR@10 = 0.1393, NDCG@10 = 0.0807 || HR@20 = 0.2019, NDCG@20 = 0.0963
epoch:30/301: HR@10 = 0.1434, NDCG@10 = 0.0819 || HR@20 = 0.2086, NDCG@20 = 0.0983
epoch:40/301: HR@10 = 0.1358, NDCG@10 = 0.0768 || HR@20 = 0.1923, NDCG@20 = 0.0911
epoch:50/301: HR@10 = 0.1391, NDCG@10 = 0.0791 || HR@20 = 0.2010, NDCG@20 = 0.0947
epoch:60/301: HR@10 = 0.1336, NDCG@10 = 0.0774 || HR@20 = 0.1919, NDCG@20 = 0.0921
epoch:70/301: HR@10 = 0.1424, NDCG@10 = 0.0820 || HR@20 = 0.2037, NDCG@20 = 0.0973
epoch:80/301: HR@10 = 0.1422, NDCG@10 = 0.0817 || HR@20 = 0.2062, NDCG@20 = 0.0978
epoch:90/301: HR@10 = 0.1416, NDCG@10 = 0.0797 || HR@20 = 0.2033, NDCG@20 = 0.0952
epoch:100/301: HR@10 = 0.1431, NDCG@10 = 0.0810 || HR@20 = 0.2105, NDCG@20 = 0.0979
epoch:110/301: HR@10 = 0.1532, NDCG@10 = 0.0908 || HR@20 = 0.2128, NDCG@20 = 0.1058
epoch:120/301: HR@10 = 0.1283, NDCG@10 = 0.0728 || HR@20 = 0.1860, NDCG@20 = 0.0873
epoch:130/301: HR@10 = 0.1396, NDCG@10 = 0.0819 || HR@20 = 0.2002, NDCG@20 = 0.0972
epoch:140/301: HR@10 = 0.1409, NDCG@10 = 0.0804 || HR@20 = 0.2004, NDCG@20 = 0.0953
epoch:150/301: HR@10 = 0.1409, NDCG@10 = 0.0814 || HR@20 = 0.1990, NDCG@20 = 0.0960
epoch:160/301: HR@10 = 0.1302, NDCG@10 = 0.0732 || HR@20 = 0.1886, NDCG@20 = 0.0879
epoch:170/301: HR@10 = 0.1384, NDCG@10 = 0.0783 || HR@20 = 0.1956, NDCG@20 = 0.0926
epoch:180/301: HR@10 = 0.1252, NDCG@10 = 0.0714 || HR@20 = 0.1878, NDCG@20 = 0.0871
epoch:190/301: HR@10 = 0.1310, NDCG@10 = 0.0729 || HR@20 = 0.1952, NDCG@20 = 0.0891
epoch:200/301: HR@10 = 0.1359, NDCG@10 = 0.0753 || HR@20 = 0.1967, NDCG@20 = 0.0906
epoch:210/301: HR@10 = 0.1288, NDCG@10 = 0.0709 || HR@20 = 0.1894, NDCG@20 = 0.0862
epoch:220/301: HR@10 = 0.1331, NDCG@10 = 0.0755 || HR@20 = 0.1951, NDCG@20 = 0.0911
epoch:230/301: HR@10 = 0.1366, NDCG@10 = 0.0769 || HR@20 = 0.1957, NDCG@20 = 0.0918
epoch:240/301: HR@10 = 0.1348, NDCG@10 = 0.0777 || HR@20 = 0.1944, NDCG@20 = 0.0927
epoch:250/301: HR@10 = 0.1257, NDCG@10 = 0.0698 || HR@20 = 0.1851, NDCG@20 = 0.0848
epoch:260/301: HR@10 = 0.1343, NDCG@10 = 0.0765 || HR@20 = 0.1962, NDCG@20 = 0.0920
epoch:270/301: HR@10 = 0.1374, NDCG@10 = 0.0774 || HR@20 = 0.1956, NDCG@20 = 0.0921
epoch:280/301: HR@10 = 0.1393, NDCG@10 = 0.0794 || HR@20 = 0.1966, NDCG@20 = 0.0938
epoch:290/301: HR@10 = 0.1353, NDCG@10 = 0.0746 || HR@20 = 0.1969, NDCG@20 = 0.0901
epoch:300/301: HR@10 = 0.1331, NDCG@10 = 0.0753 || HR@20 = 0.1932, NDCG@20 = 0.0904
-------------------
BEST EPOCH: 110 : HR@10 = 0.1532, NDCG@10 = 0.0908 || HR@20 = 0.2128, NDCG@20 = 0.1058
-------------------
-------------------
The TOTAL time elapse is: 21: 23: 39


==> figures/data/movielens/1_3_gfm_ML_multihop.txt <==
SPLITTING DATASET INTO TRAIN, VAL AND TEST
NOCONTEXT =  False
Sampling random data for validation and val ranking set...
-1 examples deleted because they do not have at least  3 pos examples
SPARSE: False
Symmetric normalization
MULTI-HOP EXPERIMENT: 2
False
DROPOUT IS 0
epoch:0/301: HR@10 = 0.0904, NDCG@10 = 0.0443 || HR@20 = 0.1522, NDCG@20 = 0.0598
epoch:10/301: HR@10 = 0.1610, NDCG@10 = 0.0958 || HR@20 = 0.2176, NDCG@20 = 0.1101
epoch:20/301: HR@10 = 0.1624, NDCG@10 = 0.0984 || HR@20 = 0.2216, NDCG@20 = 0.1133
epoch:30/301: HR@10 = 0.1638, NDCG@10 = 0.0986 || HR@20 = 0.2272, NDCG@20 = 0.1146
epoch:40/301: HR@10 = 0.1641, NDCG@10 = 0.0982 || HR@20 = 0.2221, NDCG@20 = 0.1127
epoch:50/301: HR@10 = 0.1441, NDCG@10 = 0.0834 || HR@20 = 0.2035, NDCG@20 = 0.0984
epoch:60/301: HR@10 = 0.1492, NDCG@10 = 0.0875 || HR@20 = 0.2115, NDCG@20 = 0.1031
epoch:70/301: HR@10 = 0.1523, NDCG@10 = 0.0885 || HR@20 = 0.2113, NDCG@20 = 0.1034
epoch:80/301: HR@10 = 0.1535, NDCG@10 = 0.0914 || HR@20 = 0.2098, NDCG@20 = 0.1056
epoch:90/301: HR@10 = 0.1459, NDCG@10 = 0.0859 || HR@20 = 0.2126, NDCG@20 = 0.1027
epoch:100/301: HR@10 = 0.1480, NDCG@10 = 0.0858 || HR@20 = 0.2105, NDCG@20 = 0.1015
epoch:110/301: HR@10 = 0.1586, NDCG@10 = 0.0939 || HR@20 = 0.2226, NDCG@20 = 0.1100
epoch:120/301: HR@10 = 0.1434, NDCG@10 = 0.0817 || HR@20 = 0.1980, NDCG@20 = 0.0955
epoch:130/301: HR@10 = 0.1465, NDCG@10 = 0.0829 || HR@20 = 0.2067, NDCG@20 = 0.0981
epoch:140/301: HR@10 = 0.1537, NDCG@10 = 0.0897 || HR@20 = 0.2168, NDCG@20 = 0.1055
epoch:150/301: HR@10 = 0.1495, NDCG@10 = 0.0881 || HR@20 = 0.2106, NDCG@20 = 0.1036
epoch:160/301: HR@10 = 0.1467, NDCG@10 = 0.0874 || HR@20 = 0.2091, NDCG@20 = 0.1032
epoch:170/301: HR@10 = 0.1576, NDCG@10 = 0.0920 || HR@20 = 0.2212, NDCG@20 = 0.1079
epoch:180/301: HR@10 = 0.1456, NDCG@10 = 0.0836 || HR@20 = 0.2030, NDCG@20 = 0.0981
epoch:190/301: HR@10 = 0.1454, NDCG@10 = 0.0841 || HR@20 = 0.2081, NDCG@20 = 0.0999
epoch:200/301: HR@10 = 0.1469, NDCG@10 = 0.0844 || HR@20 = 0.2083, NDCG@20 = 0.0999
epoch:210/301: HR@10 = 0.1477, NDCG@10 = 0.0860 || HR@20 = 0.2075, NDCG@20 = 0.1011
epoch:220/301: HR@10 = 0.1510, NDCG@10 = 0.0867 || HR@20 = 0.2118, NDCG@20 = 0.1021
epoch:230/301: HR@10 = 0.1566, NDCG@10 = 0.0907 || HR@20 = 0.2224, NDCG@20 = 0.1073
epoch:240/301: HR@10 = 0.1596, NDCG@10 = 0.0941 || HR@20 = 0.2244, NDCG@20 = 0.1104
epoch:250/301: HR@10 = 0.1452, NDCG@10 = 0.0818 || HR@20 = 0.2042, NDCG@20 = 0.0966
epoch:260/301: HR@10 = 0.1384, NDCG@10 = 0.0777 || HR@20 = 0.1956, NDCG@20 = 0.0922
epoch:270/301: HR@10 = 0.1485, NDCG@10 = 0.0872 || HR@20 = 0.2121, NDCG@20 = 0.1032
epoch:280/301: HR@10 = 0.1497, NDCG@10 = 0.0870 || HR@20 = 0.2073, NDCG@20 = 0.1016
epoch:290/301: HR@10 = 0.1528, NDCG@10 = 0.0902 || HR@20 = 0.2182, NDCG@20 = 0.1067
epoch:300/301: HR@10 = 0.1543, NDCG@10 = 0.0906 || HR@20 = 0.2173, NDCG@20 = 0.1064
-------------------
BEST EPOCH: 40 : HR@10 = 0.1641, NDCG@10 = 0.0982 || HR@20 = 0.2221, NDCG@20 = 0.1127
-------------------
-------------------
The TOTAL time elapse is: 14: 14: 41


==> figures/data/movielens/2_1_nfm_ML.txt <==
SPLITTING DATASET INTO TRAIN, VAL AND TEST
NOCONTEXT =  False
Sampling random data for validation and val ranking set...
-1 examples deleted because they do not have at least  3 pos examples
False
epoch:0/301: HR@10 = 0.0911, NDCG@10 = 0.0474 || HR@20 = 0.1351, NDCG@20 = 0.0583
epoch:10/301: HR@10 = 0.1575, NDCG@10 = 0.0843 || HR@20 = 0.2144, NDCG@20 = 0.0987
epoch:20/301: HR@10 = 0.1565, NDCG@10 = 0.0859 || HR@20 = 0.2113, NDCG@20 = 0.0997
epoch:30/301: HR@10 = 0.1449, NDCG@10 = 0.0794 || HR@20 = 0.2093, NDCG@20 = 0.0957
epoch:40/301: HR@10 = 0.1449, NDCG@10 = 0.0795 || HR@20 = 0.2047, NDCG@20 = 0.0947
epoch:50/301: HR@10 = 0.1439, NDCG@10 = 0.0768 || HR@20 = 0.2086, NDCG@20 = 0.0933
epoch:60/301: HR@10 = 0.1437, NDCG@10 = 0.0774 || HR@20 = 0.2101, NDCG@20 = 0.0942
epoch:70/301: HR@10 = 0.1504, NDCG@10 = 0.0790 || HR@20 = 0.2184, NDCG@20 = 0.0962
epoch:80/301: HR@10 = 0.1504, NDCG@10 = 0.0793 || HR@20 = 0.2173, NDCG@20 = 0.0964
epoch:90/301: HR@10 = 0.1535, NDCG@10 = 0.0798 || HR@20 = 0.2217, NDCG@20 = 0.0970
epoch:100/301: HR@10 = 0.1575, NDCG@10 = 0.0830 || HR@20 = 0.2292, NDCG@20 = 0.1010
epoch:110/301: HR@10 = 0.1568, NDCG@10 = 0.0817 || HR@20 = 0.2305, NDCG@20 = 0.1004
epoch:120/301: HR@10 = 0.1563, NDCG@10 = 0.0832 || HR@20 = 0.2313, NDCG@20 = 0.1022
epoch:130/301: HR@10 = 0.1545, NDCG@10 = 0.0827 || HR@20 = 0.2239, NDCG@20 = 0.1003
epoch:140/301: HR@10 = 0.1548, NDCG@10 = 0.0809 || HR@20 = 0.2249, NDCG@20 = 0.0986
epoch:150/301: HR@10 = 0.1629, NDCG@10 = 0.0853 || HR@20 = 0.2287, NDCG@20 = 0.1020
epoch:160/301: HR@10 = 0.1646, NDCG@10 = 0.0879 || HR@20 = 0.2265, NDCG@20 = 0.1035
epoch:170/301: HR@10 = 0.1735, NDCG@10 = 0.0931 || HR@20 = 0.2396, NDCG@20 = 0.1098
epoch:180/301: HR@10 = 0.1648, NDCG@10 = 0.0879 || HR@20 = 0.2317, NDCG@20 = 0.1050
epoch:190/301: HR@10 = 0.1691, NDCG@10 = 0.0902 || HR@20 = 0.2346, NDCG@20 = 0.1068
epoch:200/301: HR@10 = 0.1669, NDCG@10 = 0.0874 || HR@20 = 0.2371, NDCG@20 = 0.1051
epoch:210/301: HR@10 = 0.1679, NDCG@10 = 0.0903 || HR@20 = 0.2340, NDCG@20 = 0.1071
epoch:220/301: HR@10 = 0.1720, NDCG@10 = 0.0923 || HR@20 = 0.2404, NDCG@20 = 0.1096
epoch:230/301: HR@10 = 0.1767, NDCG@10 = 0.0964 || HR@20 = 0.2356, NDCG@20 = 0.1114
epoch:240/301: HR@10 = 0.1735, NDCG@10 = 0.0950 || HR@20 = 0.2381, NDCG@20 = 0.1112
epoch:250/301: HR@10 = 0.1699, NDCG@10 = 0.0897 || HR@20 = 0.2371, NDCG@20 = 0.1067
epoch:260/301: HR@10 = 0.1692, NDCG@10 = 0.0905 || HR@20 = 0.2375, NDCG@20 = 0.1076
epoch:270/301: HR@10 = 0.1591, NDCG@10 = 0.0828 || HR@20 = 0.2288, NDCG@20 = 0.1004
epoch:280/301: HR@10 = 0.1691, NDCG@10 = 0.0892 || HR@20 = 0.2336, NDCG@20 = 0.1055
epoch:290/301: HR@10 = 0.1653, NDCG@10 = 0.0874 || HR@20 = 0.2285, NDCG@20 = 0.1034
epoch:300/301: HR@10 = 0.1639, NDCG@10 = 0.0864 || HR@20 = 0.2325, NDCG@20 = 0.1038
-------------------
BEST EPOCH: 230 : HR@10 = 0.1767, NDCG@10 = 0.0964 || HR@20 = 0.2356, NDCG@20 = 0.1114
-------------------
-------------------
The TOTAL time elapse is: 05: 35: 23


==> figures/data/movielens/2_2_gnfm_ML.txt <==
SPLITTING DATASET INTO TRAIN, VAL AND TEST
NOCONTEXT =  False
Sampling random data for validation and val ranking set...
-1 examples deleted because they do not have at least  3 pos examples
SPARSE: False
Symmetric normalization
False
epoch:0/301: HR@10 = 0.1825, NDCG@10 = 0.1073 || HR@20 = 0.2484, NDCG@20 = 0.1239
epoch:10/301: HR@10 = 0.1461, NDCG@10 = 0.0831 || HR@20 = 0.2047, NDCG@20 = 0.0979
epoch:20/301: HR@10 = 0.1446, NDCG@10 = 0.0789 || HR@20 = 0.1964, NDCG@20 = 0.0920
epoch:30/301: HR@10 = 0.1414, NDCG@10 = 0.0784 || HR@20 = 0.2017, NDCG@20 = 0.0935
epoch:40/301: HR@10 = 0.1338, NDCG@10 = 0.0742 || HR@20 = 0.1939, NDCG@20 = 0.0893
epoch:50/301: HR@10 = 0.1338, NDCG@10 = 0.0756 || HR@20 = 0.1918, NDCG@20 = 0.0903
epoch:60/301: HR@10 = 0.1437, NDCG@10 = 0.0792 || HR@20 = 0.2007, NDCG@20 = 0.0935
epoch:70/301: HR@10 = 0.1321, NDCG@10 = 0.0732 || HR@20 = 0.1858, NDCG@20 = 0.0867
epoch:80/301: HR@10 = 0.1376, NDCG@10 = 0.0756 || HR@20 = 0.2002, NDCG@20 = 0.0913
epoch:90/301: HR@10 = 0.1374, NDCG@10 = 0.0740 || HR@20 = 0.1972, NDCG@20 = 0.0890
epoch:100/301: HR@10 = 0.1313, NDCG@10 = 0.0713 || HR@20 = 0.1937, NDCG@20 = 0.0870
epoch:110/301: HR@10 = 0.1408, NDCG@10 = 0.0785 || HR@20 = 0.2057, NDCG@20 = 0.0948
epoch:120/301: HR@10 = 0.1356, NDCG@10 = 0.0745 || HR@20 = 0.2010, NDCG@20 = 0.0910
epoch:130/301: HR@10 = 0.1434, NDCG@10 = 0.0804 || HR@20 = 0.2088, NDCG@20 = 0.0968
epoch:140/301: HR@10 = 0.1393, NDCG@10 = 0.0777 || HR@20 = 0.1977, NDCG@20 = 0.0925
epoch:150/301: HR@10 = 0.1497, NDCG@10 = 0.0853 || HR@20 = 0.2110, NDCG@20 = 0.1008
epoch:160/301: HR@10 = 0.1302, NDCG@10 = 0.0717 || HR@20 = 0.1942, NDCG@20 = 0.0878
epoch:170/301: HR@10 = 0.1384, NDCG@10 = 0.0753 || HR@20 = 0.2012, NDCG@20 = 0.0911
epoch:180/301: HR@10 = 0.1272, NDCG@10 = 0.0692 || HR@20 = 0.1881, NDCG@20 = 0.0846
epoch:190/301: HR@10 = 0.1346, NDCG@10 = 0.0727 || HR@20 = 0.1927, NDCG@20 = 0.0874
epoch:200/301: HR@10 = 0.1369, NDCG@10 = 0.0743 || HR@20 = 0.2062, NDCG@20 = 0.0917
epoch:210/301: HR@10 = 0.1427, NDCG@10 = 0.0771 || HR@20 = 0.2091, NDCG@20 = 0.0939
epoch:220/301: HR@10 = 0.1462, NDCG@10 = 0.0809 || HR@20 = 0.2115, NDCG@20 = 0.0974
epoch:230/301: HR@10 = 0.1424, NDCG@10 = 0.0806 || HR@20 = 0.2080, NDCG@20 = 0.0971
epoch:240/301: HR@10 = 0.1436, NDCG@10 = 0.0800 || HR@20 = 0.2062, NDCG@20 = 0.0958
epoch:250/301: HR@10 = 0.1275, NDCG@10 = 0.0701 || HR@20 = 0.1904, NDCG@20 = 0.0860
epoch:260/301: HR@10 = 0.1303, NDCG@10 = 0.0702 || HR@20 = 0.1931, NDCG@20 = 0.0861
epoch:270/301: HR@10 = 0.1366, NDCG@10 = 0.0745 || HR@20 = 0.1975, NDCG@20 = 0.0899
epoch:280/301: HR@10 = 0.1421, NDCG@10 = 0.0782 || HR@20 = 0.2032, NDCG@20 = 0.0936
epoch:290/301: HR@10 = 0.1389, NDCG@10 = 0.0753 || HR@20 = 0.1987, NDCG@20 = 0.0902
epoch:300/301: HR@10 = 0.1451, NDCG@10 = 0.0811 || HR@20 = 0.2080, NDCG@20 = 0.0969
-------------------
BEST EPOCH: 0 : HR@10 = 0.1825, NDCG@10 = 0.1073 || HR@20 = 0.2484, NDCG@20 = 0.1239
-------------------
-------------------
The TOTAL time elapse is: 14: 55: 02


==> figures/data/movielens/2_3_gnfm_ML_multihop.txt <==
SPLITTING DATASET INTO TRAIN, VAL AND TEST
NOCONTEXT =  False
Sampling random data for validation and val ranking set...
-1 examples deleted because they do not have at least  3 pos examples
SPARSE: False
Symmetric normalization
MULTI-HOP EXPERIMENT: 2
False
epoch:0/301: HR@10 = 0.1361, NDCG@10 = 0.0671 || HR@20 = 0.2070, NDCG@20 = 0.0849
epoch:10/301: HR@10 = 0.1780, NDCG@10 = 0.1047 || HR@20 = 0.2404, NDCG@20 = 0.1204
epoch:20/301: HR@10 = 0.1429, NDCG@10 = 0.0804 || HR@20 = 0.2032, NDCG@20 = 0.0956
epoch:30/301: HR@10 = 0.1588, NDCG@10 = 0.0914 || HR@20 = 0.2247, NDCG@20 = 0.1080
epoch:40/301: HR@10 = 0.1479, NDCG@10 = 0.0857 || HR@20 = 0.2106, NDCG@20 = 0.1015
epoch:50/301: HR@10 = 0.1475, NDCG@10 = 0.0830 || HR@20 = 0.2072, NDCG@20 = 0.0981
epoch:60/301: HR@10 = 0.1540, NDCG@10 = 0.0891 || HR@20 = 0.2194, NDCG@20 = 0.1054
epoch:70/301: HR@10 = 0.1522, NDCG@10 = 0.0875 || HR@20 = 0.2148, NDCG@20 = 0.1033
epoch:80/301: HR@10 = 0.1631, NDCG@10 = 0.0909 || HR@20 = 0.2292, NDCG@20 = 0.1074
epoch:90/301: HR@10 = 0.1482, NDCG@10 = 0.0844 || HR@20 = 0.2086, NDCG@20 = 0.0995
epoch:100/301: HR@10 = 0.1608, NDCG@10 = 0.0921 || HR@20 = 0.2217, NDCG@20 = 0.1074
epoch:110/301: HR@10 = 0.1509, NDCG@10 = 0.0844 || HR@20 = 0.2118, NDCG@20 = 0.0998
epoch:120/301: HR@10 = 0.1406, NDCG@10 = 0.0793 || HR@20 = 0.2042, NDCG@20 = 0.0953
epoch:130/301: HR@10 = 0.1381, NDCG@10 = 0.0773 || HR@20 = 0.1974, NDCG@20 = 0.0921
epoch:140/301: HR@10 = 0.1477, NDCG@10 = 0.0848 || HR@20 = 0.2111, NDCG@20 = 0.1008
epoch:150/301: HR@10 = 0.1563, NDCG@10 = 0.0886 || HR@20 = 0.2227, NDCG@20 = 0.1053
epoch:160/301: HR@10 = 0.1311, NDCG@10 = 0.0732 || HR@20 = 0.1845, NDCG@20 = 0.0866
epoch:170/301: HR@10 = 0.1201, NDCG@10 = 0.0645 || HR@20 = 0.1851, NDCG@20 = 0.0809
epoch:180/301: HR@10 = 0.1260, NDCG@10 = 0.0703 || HR@20 = 0.1870, NDCG@20 = 0.0855
epoch:190/301: HR@10 = 0.1454, NDCG@10 = 0.0791 || HR@20 = 0.2053, NDCG@20 = 0.0941
epoch:200/301: HR@10 = 0.1427, NDCG@10 = 0.0780 || HR@20 = 0.2091, NDCG@20 = 0.0947
epoch:210/301: HR@10 = 0.1416, NDCG@10 = 0.0760 || HR@20 = 0.2010, NDCG@20 = 0.0909
epoch:220/301: HR@10 = 0.1464, NDCG@10 = 0.0802 || HR@20 = 0.2133, NDCG@20 = 0.0971
epoch:230/301: HR@10 = 0.1456, NDCG@10 = 0.0816 || HR@20 = 0.2078, NDCG@20 = 0.0972
epoch:240/301: HR@10 = 0.1500, NDCG@10 = 0.0842 || HR@20 = 0.2111, NDCG@20 = 0.0996
epoch:250/301: HR@10 = 0.1394, NDCG@10 = 0.0759 || HR@20 = 0.2086, NDCG@20 = 0.0933
epoch:260/301: HR@10 = 0.1583, NDCG@10 = 0.0874 || HR@20 = 0.2259, NDCG@20 = 0.1044
epoch:270/301: HR@10 = 0.1489, NDCG@10 = 0.0854 || HR@20 = 0.2224, NDCG@20 = 0.1040
epoch:280/301: HR@10 = 0.1489, NDCG@10 = 0.0840 || HR@20 = 0.2088, NDCG@20 = 0.0993
epoch:290/301: HR@10 = 0.1628, NDCG@10 = 0.0905 || HR@20 = 0.2398, NDCG@20 = 0.1099
epoch:300/301: HR@10 = 0.1403, NDCG@10 = 0.0780 || HR@20 = 0.2045, NDCG@20 = 0.0942
-------------------
BEST EPOCH: 10 : HR@10 = 0.1780, NDCG@10 = 0.1047 || HR@20 = 0.2404, NDCG@20 = 0.1204
-------------------
-------------------
The TOTAL time elapse is: 21: 20: 48


==> figures/data/movielens/3_1_dfm_ML.txt <==
SPLITTING DATASET INTO TRAIN, VAL AND TEST
NOCONTEXT =  False
Sampling random data for validation and val ranking set...
-1 examples deleted because they do not have at least  3 pos examples
False
epoch:0/301: HR@10 = 0.1734, NDCG@10 = 0.0877 || HR@20 = 0.2570, NDCG@20 = 0.1087
epoch:10/301: HR@10 = 0.1093, NDCG@10 = 0.0562 || HR@20 = 0.1734, NDCG@20 = 0.0724
epoch:20/301: HR@10 = 0.1027, NDCG@10 = 0.0531 || HR@20 = 0.1499, NDCG@20 = 0.0649
epoch:30/301: HR@10 = 0.0907, NDCG@10 = 0.0463 || HR@20 = 0.1411, NDCG@20 = 0.0590
epoch:40/301: HR@10 = 0.0927, NDCG@10 = 0.0492 || HR@20 = 0.1449, NDCG@20 = 0.0622
epoch:50/301: HR@10 = 0.0984, NDCG@10 = 0.0515 || HR@20 = 0.1441, NDCG@20 = 0.0630
epoch:60/301: HR@10 = 0.0926, NDCG@10 = 0.0487 || HR@20 = 0.1396, NDCG@20 = 0.0606
epoch:70/301: HR@10 = 0.0955, NDCG@10 = 0.0509 || HR@20 = 0.1487, NDCG@20 = 0.0643
epoch:80/301: HR@10 = 0.0982, NDCG@10 = 0.0533 || HR@20 = 0.1484, NDCG@20 = 0.0660
epoch:90/301: HR@10 = 0.0985, NDCG@10 = 0.0527 || HR@20 = 0.1474, NDCG@20 = 0.0650
epoch:100/301: HR@10 = 0.0926, NDCG@10 = 0.0493 || HR@20 = 0.1417, NDCG@20 = 0.0618
epoch:110/301: HR@10 = 0.1053, NDCG@10 = 0.0566 || HR@20 = 0.1500, NDCG@20 = 0.0679
epoch:120/301: HR@10 = 0.0977, NDCG@10 = 0.0518 || HR@20 = 0.1439, NDCG@20 = 0.0634
epoch:130/301: HR@10 = 0.0987, NDCG@10 = 0.0530 || HR@20 = 0.1474, NDCG@20 = 0.0652
epoch:140/301: HR@10 = 0.1020, NDCG@10 = 0.0542 || HR@20 = 0.1499, NDCG@20 = 0.0662
epoch:150/301: HR@10 = 0.0999, NDCG@10 = 0.0521 || HR@20 = 0.1454, NDCG@20 = 0.0635
epoch:160/301: HR@10 = 0.0959, NDCG@10 = 0.0509 || HR@20 = 0.1447, NDCG@20 = 0.0632
epoch:170/301: HR@10 = 0.0992, NDCG@10 = 0.0534 || HR@20 = 0.1454, NDCG@20 = 0.0650
epoch:180/301: HR@10 = 0.0992, NDCG@10 = 0.0532 || HR@20 = 0.1439, NDCG@20 = 0.0644
epoch:190/301: HR@10 = 0.1000, NDCG@10 = 0.0537 || HR@20 = 0.1487, NDCG@20 = 0.0659
epoch:200/301: HR@10 = 0.0972, NDCG@10 = 0.0530 || HR@20 = 0.1470, NDCG@20 = 0.0656
epoch:210/301: HR@10 = 0.0987, NDCG@10 = 0.0528 || HR@20 = 0.1454, NDCG@20 = 0.0646
epoch:220/301: HR@10 = 0.0972, NDCG@10 = 0.0526 || HR@20 = 0.1469, NDCG@20 = 0.0651
epoch:230/301: HR@10 = 0.0994, NDCG@10 = 0.0525 || HR@20 = 0.1472, NDCG@20 = 0.0646
epoch:240/301: HR@10 = 0.1010, NDCG@10 = 0.0543 || HR@20 = 0.1479, NDCG@20 = 0.0661
epoch:250/301: HR@10 = 0.0985, NDCG@10 = 0.0526 || HR@20 = 0.1461, NDCG@20 = 0.0646
epoch:260/301: HR@10 = 0.0899, NDCG@10 = 0.0495 || HR@20 = 0.1408, NDCG@20 = 0.0624
epoch:270/301: HR@10 = 0.0939, NDCG@10 = 0.0515 || HR@20 = 0.1437, NDCG@20 = 0.0640
epoch:280/301: HR@10 = 0.0970, NDCG@10 = 0.0511 || HR@20 = 0.1457, NDCG@20 = 0.0634
epoch:290/301: HR@10 = 0.0952, NDCG@10 = 0.0509 || HR@20 = 0.1467, NDCG@20 = 0.0639
epoch:300/301: HR@10 = 0.0989, NDCG@10 = 0.0523 || HR@20 = 0.1479, NDCG@20 = 0.0647
-------------------
BEST EPOCH: 0 : HR@10 = 0.1734, NDCG@10 = 0.0877 || HR@20 = 0.2570, NDCG@20 = 0.1087
-------------------
-------------------
The TOTAL time elapse is: 05: 48: 50


==> figures/data/movielens/3_2_gdfm_ML.txt <==
SPLITTING DATASET INTO TRAIN, VAL AND TEST
NOCONTEXT =  False
Sampling random data for validation and val ranking set...
-1 examples deleted because they do not have at least  3 pos examples
SPARSE: False
Symmetric normalization
False
epoch:0/301: HR@10 = 0.1666, NDCG@10 = 0.0989 || HR@20 = 0.2283, NDCG@20 = 0.1145
epoch:10/301: HR@10 = 0.1543, NDCG@10 = 0.0920 || HR@20 = 0.2126, NDCG@20 = 0.1067
epoch:20/301: HR@10 = 0.1515, NDCG@10 = 0.0893 || HR@20 = 0.2192, NDCG@20 = 0.1064
epoch:30/301: HR@10 = 0.1568, NDCG@10 = 0.0910 || HR@20 = 0.2219, NDCG@20 = 0.1074
epoch:40/301: HR@10 = 0.1432, NDCG@10 = 0.0850 || HR@20 = 0.2068, NDCG@20 = 0.1010
epoch:50/301: HR@10 = 0.1562, NDCG@10 = 0.0874 || HR@20 = 0.2201, NDCG@20 = 0.1035
epoch:60/301: HR@10 = 0.1436, NDCG@10 = 0.0820 || HR@20 = 0.2050, NDCG@20 = 0.0976
epoch:70/301: HR@10 = 0.1502, NDCG@10 = 0.0869 || HR@20 = 0.2154, NDCG@20 = 0.1033
epoch:80/301: HR@10 = 0.1437, NDCG@10 = 0.0806 || HR@20 = 0.2019, NDCG@20 = 0.0952
epoch:90/301: HR@10 = 0.1404, NDCG@10 = 0.0790 || HR@20 = 0.1985, NDCG@20 = 0.0936
epoch:100/301: HR@10 = 0.1457, NDCG@10 = 0.0806 || HR@20 = 0.2058, NDCG@20 = 0.0958
epoch:110/301: HR@10 = 0.1416, NDCG@10 = 0.0809 || HR@20 = 0.1994, NDCG@20 = 0.0955
epoch:120/301: HR@10 = 0.1447, NDCG@10 = 0.0830 || HR@20 = 0.2108, NDCG@20 = 0.0996
epoch:130/301: HR@10 = 0.1406, NDCG@10 = 0.0794 || HR@20 = 0.2010, NDCG@20 = 0.0946
epoch:140/301: HR@10 = 0.1434, NDCG@10 = 0.0806 || HR@20 = 0.2045, NDCG@20 = 0.0961
epoch:150/301: HR@10 = 0.1465, NDCG@10 = 0.0819 || HR@20 = 0.2100, NDCG@20 = 0.0979
epoch:160/301: HR@10 = 0.1439, NDCG@10 = 0.0811 || HR@20 = 0.2047, NDCG@20 = 0.0964
epoch:170/301: HR@10 = 0.1363, NDCG@10 = 0.0741 || HR@20 = 0.2027, NDCG@20 = 0.0907
epoch:180/301: HR@10 = 0.1285, NDCG@10 = 0.0713 || HR@20 = 0.1906, NDCG@20 = 0.0868
epoch:190/301: HR@10 = 0.1421, NDCG@10 = 0.0803 || HR@20 = 0.2052, NDCG@20 = 0.0962
epoch:200/301: HR@10 = 0.1416, NDCG@10 = 0.0776 || HR@20 = 0.2032, NDCG@20 = 0.0932
epoch:210/301: HR@10 = 0.1417, NDCG@10 = 0.0818 || HR@20 = 0.2053, NDCG@20 = 0.0978
epoch:220/301: HR@10 = 0.1356, NDCG@10 = 0.0773 || HR@20 = 0.1975, NDCG@20 = 0.0929
epoch:230/301: HR@10 = 0.1378, NDCG@10 = 0.0778 || HR@20 = 0.1959, NDCG@20 = 0.0924
epoch:240/301: HR@10 = 0.1562, NDCG@10 = 0.0908 || HR@20 = 0.2217, NDCG@20 = 0.1073
epoch:250/301: HR@10 = 0.1426, NDCG@10 = 0.0790 || HR@20 = 0.2067, NDCG@20 = 0.0951
epoch:260/301: HR@10 = 0.1391, NDCG@10 = 0.0786 || HR@20 = 0.2000, NDCG@20 = 0.0940
epoch:270/301: HR@10 = 0.1389, NDCG@10 = 0.0765 || HR@20 = 0.2028, NDCG@20 = 0.0926
epoch:280/301: HR@10 = 0.1384, NDCG@10 = 0.0792 || HR@20 = 0.2010, NDCG@20 = 0.0950
epoch:290/301: HR@10 = 0.1371, NDCG@10 = 0.0760 || HR@20 = 0.1995, NDCG@20 = 0.0918
epoch:300/301: HR@10 = 0.1417, NDCG@10 = 0.0789 || HR@20 = 0.2012, NDCG@20 = 0.0938
-------------------
BEST EPOCH: 0 : HR@10 = 0.1666, NDCG@10 = 0.0989 || HR@20 = 0.2283, NDCG@20 = 0.1145
-------------------
-------------------
The TOTAL time elapse is: 21: 32: 06


==> figures/data/movielens/3_3_gdfm_ML_multihop.txt <==
SPLITTING DATASET INTO TRAIN, VAL AND TEST
NOCONTEXT =  False
Sampling random data for validation and val ranking set...
-1 examples deleted because they do not have at least  3 pos examples
SPARSE: False
Symmetric normalization
MULTI-HOP EXPERIMENT: 2
False
epoch:0/301: HR@10 = 0.1277, NDCG@10 = 0.0793 || HR@20 = 0.1767, NDCG@20 = 0.0916
epoch:10/301: HR@10 = 0.1691, NDCG@10 = 0.0995 || HR@20 = 0.2378, NDCG@20 = 0.1168
epoch:20/301: HR@10 = 0.1722, NDCG@10 = 0.0998 || HR@20 = 0.2375, NDCG@20 = 0.1162
epoch:30/301: HR@10 = 0.1750, NDCG@10 = 0.1021 || HR@20 = 0.2476, NDCG@20 = 0.1203
epoch:40/301: HR@10 = 0.1540, NDCG@10 = 0.0879 || HR@20 = 0.2136, NDCG@20 = 0.1029
epoch:50/301: HR@10 = 0.1565, NDCG@10 = 0.0896 || HR@20 = 0.2187, NDCG@20 = 0.1052
epoch:60/301: HR@10 = 0.1565, NDCG@10 = 0.0926 || HR@20 = 0.2201, NDCG@20 = 0.1086
epoch:70/301: HR@10 = 0.1681, NDCG@10 = 0.0994 || HR@20 = 0.2300, NDCG@20 = 0.1149
epoch:80/301: HR@10 = 0.1495, NDCG@10 = 0.0857 || HR@20 = 0.2118, NDCG@20 = 0.1014
epoch:90/301: HR@10 = 0.1563, NDCG@10 = 0.0894 || HR@20 = 0.2178, NDCG@20 = 0.1048
epoch:100/301: HR@10 = 0.1585, NDCG@10 = 0.0920 || HR@20 = 0.2265, NDCG@20 = 0.1093
epoch:110/301: HR@10 = 0.1545, NDCG@10 = 0.0900 || HR@20 = 0.2143, NDCG@20 = 0.1050
epoch:120/301: HR@10 = 0.1545, NDCG@10 = 0.0911 || HR@20 = 0.2194, NDCG@20 = 0.1075
epoch:130/301: HR@10 = 0.1573, NDCG@10 = 0.0913 || HR@20 = 0.2217, NDCG@20 = 0.1075
epoch:140/301: HR@10 = 0.1482, NDCG@10 = 0.0845 || HR@20 = 0.2133, NDCG@20 = 0.1009
epoch:150/301: HR@10 = 0.1563, NDCG@10 = 0.0908 || HR@20 = 0.2212, NDCG@20 = 0.1071
epoch:160/301: HR@10 = 0.1543, NDCG@10 = 0.0916 || HR@20 = 0.2217, NDCG@20 = 0.1086
epoch:170/301: HR@10 = 0.1641, NDCG@10 = 0.0972 || HR@20 = 0.2298, NDCG@20 = 0.1138
epoch:180/301: HR@10 = 0.1535, NDCG@10 = 0.0911 || HR@20 = 0.2192, NDCG@20 = 0.1077
epoch:190/301: HR@10 = 0.1591, NDCG@10 = 0.0931 || HR@20 = 0.2224, NDCG@20 = 0.1090
epoch:200/301: HR@10 = 0.1411, NDCG@10 = 0.0811 || HR@20 = 0.2058, NDCG@20 = 0.0974
epoch:210/301: HR@10 = 0.1586, NDCG@10 = 0.0941 || HR@20 = 0.2245, NDCG@20 = 0.1106
epoch:220/301: HR@10 = 0.1543, NDCG@10 = 0.0927 || HR@20 = 0.2235, NDCG@20 = 0.1101
epoch:230/301: HR@10 = 0.1482, NDCG@10 = 0.0863 || HR@20 = 0.2106, NDCG@20 = 0.1020
epoch:240/301: HR@10 = 0.1619, NDCG@10 = 0.0966 || HR@20 = 0.2245, NDCG@20 = 0.1125
epoch:250/301: HR@10 = 0.1485, NDCG@10 = 0.0867 || HR@20 = 0.2120, NDCG@20 = 0.1026
epoch:260/301: HR@10 = 0.1427, NDCG@10 = 0.0813 || HR@20 = 0.2096, NDCG@20 = 0.0981
epoch:270/301: HR@10 = 0.1499, NDCG@10 = 0.0879 || HR@20 = 0.2163, NDCG@20 = 0.1046
epoch:280/301: HR@10 = 0.1581, NDCG@10 = 0.0962 || HR@20 = 0.2262, NDCG@20 = 0.1134
epoch:290/301: HR@10 = 0.1437, NDCG@10 = 0.0829 || HR@20 = 0.2058, NDCG@20 = 0.0985
epoch:300/301: HR@10 = 0.1480, NDCG@10 = 0.0870 || HR@20 = 0.2144, NDCG@20 = 0.1037
-------------------
BEST EPOCH: 30 : HR@10 = 0.1750, NDCG@10 = 0.1021 || HR@20 = 0.2476, NDCG@20 = 0.1203
-------------------
-------------------
The TOTAL time elapse is: 15: 27: 20


==> figures/data/movielens/4_1_wd_ML.txt <==
SPLITTING DATASET INTO TRAIN, VAL AND TEST
NOCONTEXT =  False
Sampling random data for validation and val ranking set...
-1 examples deleted because they do not have at least  3 pos examples
False
epoch:0/301: HR@10 = 0.1732, NDCG@10 = 0.0874 || HR@20 = 0.2593, NDCG@20 = 0.1093
epoch:10/301: HR@10 = 0.1828, NDCG@10 = 0.0977 || HR@20 = 0.2623, NDCG@20 = 0.1178
epoch:20/301: HR@10 = 0.1770, NDCG@10 = 0.1004 || HR@20 = 0.2418, NDCG@20 = 0.1167
epoch:30/301: HR@10 = 0.1682, NDCG@10 = 0.0877 || HR@20 = 0.2459, NDCG@20 = 0.1072
epoch:40/301: HR@10 = 0.1654, NDCG@10 = 0.0882 || HR@20 = 0.2385, NDCG@20 = 0.1066
epoch:50/301: HR@10 = 0.1639, NDCG@10 = 0.0882 || HR@20 = 0.2380, NDCG@20 = 0.1069
epoch:60/301: HR@10 = 0.1656, NDCG@10 = 0.0885 || HR@20 = 0.2436, NDCG@20 = 0.1081
epoch:70/301: HR@10 = 0.1565, NDCG@10 = 0.0855 || HR@20 = 0.2388, NDCG@20 = 0.1063
epoch:80/301: HR@10 = 0.1770, NDCG@10 = 0.0952 || HR@20 = 0.2520, NDCG@20 = 0.1142
epoch:90/301: HR@10 = 0.1649, NDCG@10 = 0.0878 || HR@20 = 0.2399, NDCG@20 = 0.1067
epoch:100/301: HR@10 = 0.1605, NDCG@10 = 0.0851 || HR@20 = 0.2341, NDCG@20 = 0.1037
epoch:110/301: HR@10 = 0.1548, NDCG@10 = 0.0815 || HR@20 = 0.2363, NDCG@20 = 0.1019
epoch:120/301: HR@10 = 0.1672, NDCG@10 = 0.0886 || HR@20 = 0.2454, NDCG@20 = 0.1082
epoch:130/301: HR@10 = 0.1489, NDCG@10 = 0.0836 || HR@20 = 0.2282, NDCG@20 = 0.1036
epoch:140/301: HR@10 = 0.1548, NDCG@10 = 0.0851 || HR@20 = 0.2335, NDCG@20 = 0.1051
epoch:150/301: HR@10 = 0.1449, NDCG@10 = 0.0763 || HR@20 = 0.2292, NDCG@20 = 0.0975
epoch:160/301: HR@10 = 0.1538, NDCG@10 = 0.0830 || HR@20 = 0.2361, NDCG@20 = 0.1039
epoch:170/301: HR@10 = 0.1495, NDCG@10 = 0.0815 || HR@20 = 0.2257, NDCG@20 = 0.1008
epoch:180/301: HR@10 = 0.1548, NDCG@10 = 0.0866 || HR@20 = 0.2283, NDCG@20 = 0.1050
epoch:190/301: HR@10 = 0.1449, NDCG@10 = 0.0770 || HR@20 = 0.2214, NDCG@20 = 0.0963
epoch:200/301: HR@10 = 0.1543, NDCG@10 = 0.0825 || HR@20 = 0.2320, NDCG@20 = 0.1021
epoch:210/301: HR@10 = 0.1494, NDCG@10 = 0.0852 || HR@20 = 0.2232, NDCG@20 = 0.1039
epoch:220/301: HR@10 = 0.1472, NDCG@10 = 0.0794 || HR@20 = 0.2265, NDCG@20 = 0.0993
epoch:230/301: HR@10 = 0.1515, NDCG@10 = 0.0791 || HR@20 = 0.2295, NDCG@20 = 0.0987
epoch:240/301: HR@10 = 0.1502, NDCG@10 = 0.0822 || HR@20 = 0.2272, NDCG@20 = 0.1015
epoch:250/301: HR@10 = 0.1485, NDCG@10 = 0.0812 || HR@20 = 0.2249, NDCG@20 = 0.1005
epoch:260/301: HR@10 = 0.1553, NDCG@10 = 0.0863 || HR@20 = 0.2330, NDCG@20 = 0.1060
epoch:270/301: HR@10 = 0.1480, NDCG@10 = 0.0787 || HR@20 = 0.2288, NDCG@20 = 0.0991
epoch:280/301: HR@10 = 0.1490, NDCG@10 = 0.0815 || HR@20 = 0.2323, NDCG@20 = 0.1027
epoch:290/301: HR@10 = 0.1465, NDCG@10 = 0.0763 || HR@20 = 0.2219, NDCG@20 = 0.0952
epoch:300/301: HR@10 = 0.1439, NDCG@10 = 0.0766 || HR@20 = 0.2211, NDCG@20 = 0.0960
-------------------
BEST EPOCH: 10 : HR@10 = 0.1828, NDCG@10 = 0.0977 || HR@20 = 0.2623, NDCG@20 = 0.1178
-------------------
-------------------
The TOTAL time elapse is: 05: 33: 34


==> figures/data/movielens/4_2_gwd_ML.txt <==
SPLITTING DATASET INTO TRAIN, VAL AND TEST
NOCONTEXT =  False
Sampling random data for validation and val ranking set...
-1 examples deleted because they do not have at least  3 pos examples
SPARSE: False
Symmetric normalization
False
epoch:0/301: HR@10 = 0.1734, NDCG@10 = 0.1024 || HR@20 = 0.2323, NDCG@20 = 0.1173
epoch:10/301: HR@10 = 0.1735, NDCG@10 = 0.1037 || HR@20 = 0.2381, NDCG@20 = 0.1200
epoch:20/301: HR@10 = 0.1818, NDCG@10 = 0.1056 || HR@20 = 0.2451, NDCG@20 = 0.1215
epoch:30/301: HR@10 = 0.1825, NDCG@10 = 0.1011 || HR@20 = 0.2568, NDCG@20 = 0.1200
epoch:40/301: HR@10 = 0.1870, NDCG@10 = 0.1066 || HR@20 = 0.2593, NDCG@20 = 0.1247
epoch:50/301: HR@10 = 0.1845, NDCG@10 = 0.1043 || HR@20 = 0.2601, NDCG@20 = 0.1234
epoch:60/301: HR@10 = 0.1785, NDCG@10 = 0.0997 || HR@20 = 0.2527, NDCG@20 = 0.1183
epoch:70/301: HR@10 = 0.1765, NDCG@10 = 0.0970 || HR@20 = 0.2534, NDCG@20 = 0.1164
epoch:80/301: HR@10 = 0.1853, NDCG@10 = 0.1029 || HR@20 = 0.2522, NDCG@20 = 0.1197
epoch:90/301: HR@10 = 0.1720, NDCG@10 = 0.0949 || HR@20 = 0.2411, NDCG@20 = 0.1122
epoch:100/301: HR@10 = 0.1879, NDCG@10 = 0.1058 || HR@20 = 0.2625, NDCG@20 = 0.1246
epoch:110/301: HR@10 = 0.1828, NDCG@10 = 0.1030 || HR@20 = 0.2542, NDCG@20 = 0.1210
epoch:120/301: HR@10 = 0.1788, NDCG@10 = 0.0992 || HR@20 = 0.2557, NDCG@20 = 0.1186
epoch:130/301: HR@10 = 0.1775, NDCG@10 = 0.1002 || HR@20 = 0.2474, NDCG@20 = 0.1179
epoch:140/301: HR@10 = 0.1765, NDCG@10 = 0.0984 || HR@20 = 0.2499, NDCG@20 = 0.1170
epoch:150/301: HR@10 = 0.1773, NDCG@10 = 0.0965 || HR@20 = 0.2500, NDCG@20 = 0.1149
epoch:160/301: HR@10 = 0.1780, NDCG@10 = 0.0993 || HR@20 = 0.2540, NDCG@20 = 0.1185
epoch:170/301: HR@10 = 0.1777, NDCG@10 = 0.0967 || HR@20 = 0.2486, NDCG@20 = 0.1147
epoch:180/301: HR@10 = 0.1805, NDCG@10 = 0.1025 || HR@20 = 0.2537, NDCG@20 = 0.1209
epoch:190/301: HR@10 = 0.1760, NDCG@10 = 0.0960 || HR@20 = 0.2538, NDCG@20 = 0.1157
epoch:200/301: HR@10 = 0.1729, NDCG@10 = 0.0966 || HR@20 = 0.2467, NDCG@20 = 0.1153
epoch:210/301: HR@10 = 0.1828, NDCG@10 = 0.1036 || HR@20 = 0.2555, NDCG@20 = 0.1219
epoch:220/301: HR@10 = 0.1699, NDCG@10 = 0.0938 || HR@20 = 0.2428, NDCG@20 = 0.1121
epoch:230/301: HR@10 = 0.1681, NDCG@10 = 0.0919 || HR@20 = 0.2404, NDCG@20 = 0.1101
epoch:240/301: HR@10 = 0.1845, NDCG@10 = 0.1065 || HR@20 = 0.2547, NDCG@20 = 0.1242
epoch:250/301: HR@10 = 0.1696, NDCG@10 = 0.0944 || HR@20 = 0.2451, NDCG@20 = 0.1134
epoch:260/301: HR@10 = 0.1845, NDCG@10 = 0.1033 || HR@20 = 0.2585, NDCG@20 = 0.1219
epoch:270/301: HR@10 = 0.1759, NDCG@10 = 0.0989 || HR@20 = 0.2555, NDCG@20 = 0.1191
epoch:280/301: HR@10 = 0.1853, NDCG@10 = 0.1048 || HR@20 = 0.2563, NDCG@20 = 0.1227
epoch:290/301: HR@10 = 0.1826, NDCG@10 = 0.1010 || HR@20 = 0.2534, NDCG@20 = 0.1188
epoch:300/301: HR@10 = 0.1716, NDCG@10 = 0.0996 || HR@20 = 0.2437, NDCG@20 = 0.1179
-------------------
BEST EPOCH: 100 : HR@10 = 0.1879, NDCG@10 = 0.1058 || HR@20 = 0.2625, NDCG@20 = 0.1246
-------------------
-------------------
The TOTAL time elapse is: 12: 40: 43


==> figures/data/movielens/4_3_gwd_ML_multihop.txt <==
SPLITTING DATASET INTO TRAIN, VAL AND TEST
NOCONTEXT =  False
Sampling random data for validation and val ranking set...
-1 examples deleted because they do not have at least  3 pos examples
SPARSE: False
Symmetric normalization
MULTI-HOP EXPERIMENT: 2
False
epoch:0/301: HR@10 = 0.1164, NDCG@10 = 0.0684 || HR@20 = 0.1764, NDCG@20 = 0.0834
epoch:10/301: HR@10 = 0.1752, NDCG@10 = 0.1060 || HR@20 = 0.2406, NDCG@20 = 0.1225
epoch:20/301: HR@10 = 0.1835, NDCG@10 = 0.1066 || HR@20 = 0.2505, NDCG@20 = 0.1235
epoch:30/301: HR@10 = 0.1785, NDCG@10 = 0.1007 || HR@20 = 0.2507, NDCG@20 = 0.1190
epoch:40/301: HR@10 = 0.1727, NDCG@10 = 0.1013 || HR@20 = 0.2401, NDCG@20 = 0.1184
epoch:50/301: HR@10 = 0.1724, NDCG@10 = 0.0963 || HR@20 = 0.2487, NDCG@20 = 0.1156
epoch:60/301: HR@10 = 0.1694, NDCG@10 = 0.0962 || HR@20 = 0.2361, NDCG@20 = 0.1130
epoch:70/301: HR@10 = 0.1517, NDCG@10 = 0.0826 || HR@20 = 0.2173, NDCG@20 = 0.0992
epoch:80/301: HR@10 = 0.1888, NDCG@10 = 0.1091 || HR@20 = 0.2504, NDCG@20 = 0.1246
epoch:90/301: HR@10 = 0.1707, NDCG@10 = 0.0955 || HR@20 = 0.2366, NDCG@20 = 0.1121
epoch:100/301: HR@10 = 0.1740, NDCG@10 = 0.0977 || HR@20 = 0.2447, NDCG@20 = 0.1156
epoch:110/301: HR@10 = 0.1735, NDCG@10 = 0.0965 || HR@20 = 0.2442, NDCG@20 = 0.1143
epoch:120/301: HR@10 = 0.1818, NDCG@10 = 0.0977 || HR@20 = 0.2572, NDCG@20 = 0.1166
epoch:130/301: HR@10 = 0.1821, NDCG@10 = 0.1010 || HR@20 = 0.2510, NDCG@20 = 0.1184
epoch:140/301: HR@10 = 0.1591, NDCG@10 = 0.0866 || HR@20 = 0.2386, NDCG@20 = 0.1067
epoch:150/301: HR@10 = 0.1697, NDCG@10 = 0.0970 || HR@20 = 0.2398, NDCG@20 = 0.1147
epoch:160/301: HR@10 = 0.1747, NDCG@10 = 0.0980 || HR@20 = 0.2429, NDCG@20 = 0.1153
epoch:170/301: HR@10 = 0.1838, NDCG@10 = 0.1036 || HR@20 = 0.2500, NDCG@20 = 0.1203
epoch:180/301: HR@10 = 0.1730, NDCG@10 = 0.0978 || HR@20 = 0.2429, NDCG@20 = 0.1154
epoch:190/301: HR@10 = 0.1798, NDCG@10 = 0.1010 || HR@20 = 0.2515, NDCG@20 = 0.1191
epoch:200/301: HR@10 = 0.1679, NDCG@10 = 0.0921 || HR@20 = 0.2373, NDCG@20 = 0.1096
epoch:210/301: HR@10 = 0.1732, NDCG@10 = 0.0964 || HR@20 = 0.2423, NDCG@20 = 0.1138
epoch:220/301: HR@10 = 0.1783, NDCG@10 = 0.0987 || HR@20 = 0.2497, NDCG@20 = 0.1167
epoch:230/301: HR@10 = 0.1745, NDCG@10 = 0.0971 || HR@20 = 0.2437, NDCG@20 = 0.1145
epoch:240/301: HR@10 = 0.1898, NDCG@10 = 0.1087 || HR@20 = 0.2540, NDCG@20 = 0.1250
epoch:250/301: HR@10 = 0.1767, NDCG@10 = 0.0988 || HR@20 = 0.2505, NDCG@20 = 0.1175
epoch:260/301: HR@10 = 0.1853, NDCG@10 = 0.1052 || HR@20 = 0.2504, NDCG@20 = 0.1216
epoch:270/301: HR@10 = 0.1694, NDCG@10 = 0.0946 || HR@20 = 0.2421, NDCG@20 = 0.1129
epoch:280/301: HR@10 = 0.1881, NDCG@10 = 0.1055 || HR@20 = 0.2644, NDCG@20 = 0.1248
epoch:290/301: HR@10 = 0.1795, NDCG@10 = 0.1013 || HR@20 = 0.2489, NDCG@20 = 0.1189
epoch:300/301: HR@10 = 0.1760, NDCG@10 = 0.0976 || HR@20 = 0.2457, NDCG@20 = 0.1152
-------------------
BEST EPOCH: 240 : HR@10 = 0.1898, NDCG@10 = 0.1087 || HR@20 = 0.2540, NDCG@20 = 0.1250
-------------------
-------------------
The TOTAL time elapse is: 21: 27: 15

